A Versatile Scene Model with Differentiable Visibility Applied to Generative Pose Estimation

Generative reconstruction methods compute the 3D configuration (such as pose and/or geometry) of a shape by optimizing the overlap of the projected 3D shape model with images. Proper handling of occlusions is a big challenge, since the visibility function that indicates if a surface point is seen from a camera can often not be formulated in closed form, and is in general discrete and non-differentiable at occlusion boundaries. We present a new scene representation that enables an analytically differentiable closed-form formulation of surface visibility. In contrast to previous methods, this yields smooth, analytically differentiable, and efficient to optimize pose similarity energies with rigorous occlusion handling, fewer local minima, and experimentally verified improved convergence of numerical optimization. The underlying idea is a new image formation model that represents opaque objects by a translucent medium with a smooth Gaussian density distribution which turns visibility into a smooth phenomenon. We demonstrate the advantages of our versatile scene model in several generative pose estimation problems, namely marker-less multi-object pose estimation, marker-less human motion capture with few cameras, and image-based 3D geometry estimation.

==> images/data/density.txt <==
1.863326590e-06
1.983345887e-06
2.110765929e-06
2.246021127e-06
2.389569884e-06
2.541896023e-06
2.703509901e-06
2.874949986e-06
3.056784069e-06
3.249610998e-06
3.454062002e-06
3.670802598e-06
3.900534037e-06
4.143995388e-06
4.401965123e-06
4.675263407e-06
4.964753813e-06
5.271345842e-06
5.595996794e-06
5.939714520e-06
6.303559459e-06
6.688647681e-06
7.096153079e-06
7.527310720e-06
7.983419254e-06
8.465844573e-06
8.976022467e-06
9.515462678e-06
1.008575182e-05
1.068855786e-05
1.132563344e-05
1.199882087e-05
1.271005588e-05
1.346137336e-05
1.425491172e-05
1.509291952e-05
1.597776078e-05
1.691192298e-05
1.789802351e-05
1.893881979e-05
2.003721769e-05
2.119628449e-05
2.241926059e-05
2.370957658e-05
2.507087066e-05
2.650701118e-05
2.802212316e-05
2.962062037e-05
3.130724447e-05
3.308711267e-05
3.496577596e-05
3.694929060e-05
3.904430578e-05
4.125817102e-05
4.359906805e-05
4.607617228e-05
4.869985054e-05
5.148190257e-05
5.443585549e-05
5.757732253e-05
6.092443775e-05
6.449838322e-05
6.832402499e-05
7.243067919e-05
7.685303139e-05
8.163223695e-05
8.681723337e-05
9.246630042e-05
9.864890916e-05
0.0001054479042
0.000112962072
0.0001213091512
0.0001306293479
0.000141089427
0.0001528874519
0.0001662582575
0.0001814797419
0.0001988800701
0.0002188458865
0.000241831637
0.0002683701024
0.0002990842461
0.000334700477
0.0003760634212
0.0004241522908
0.0004800989259
0.0005452075689
0.0006209764095
0.0007091209145
0.0008115989232
0.0009306374521
0.001068761111
0.001228821974
0.001414030712
0.001627988693
0.001874720736
0.002158708077
0.002484921083
0.002858851089
0.003286540753
0.003774612115
0.004330291571
0.004961430824
0.005676522804
0.00648471154
0.007395794823
0.008420218529
0.009569061444
0.01085400939
0.01228731753
0.0138817598
0.01565056432
0.01760733419
0.0197659526
0.02214047203
0.02474498704
0.02759349066
0.03069971475
0.0340769548
0.03773788004
0.04169433052
0.04595710243
0.05053572412
0.05543822533
0.06067090236
0.0662380824
0.07214189129
0.07838202749
0.08495554785
0.09185666806
0.09907658346
0.106603314
0.1144215776
0.1225126973
0.1308545446
0.139421523
0.1481845968
0.1571113642
0.1661661797
0.1753103255
0.1845022325
0.19369775
0.2028504637
0.2119120582
0.2208327225
0.2295615922
0.2380472243
0.2462381001
0.254083147
0.2615322734
0.2685369095
0.2750505448
0.2810292544
0.2864322071
0.2912221445
0.2953658262
0.2988344307
0.3016039096
0.3036552833
0.3049748781
0.3055544983
0.3053915305
0.3044889788
0.3028554293
0.3005049466
0.2974569011
0.2937357325
0.2893706537
0.2843952969
0.2788473128
0.2727679254
0.2662014527
0.2591947991
0.2517969288
0.2440583284
0.2360304665
0.2277652585
0.2193145444
0.2107295871
0.2020605966
0.1933562883
0.1846634775
0.1760267165
0.1674879774
0.1590863817
0.1508579797
0.142835579
0.1350486221
0.127523113
0.120281589
0.1133431369
0.1067234492
0.1004349175
0.09448675892
0.08888517096
0.08363351085
0.07873249491
0.07418041281
0.06997335348
0.06610543731
0.06256905177
0.0593550861
0.05645316201
0.05385185762
0.05153892194
0.0495014778
0.04772621151
0.04619954798
0.04490781027
0.043837363
0.04297473947
0.04230675225
0.04182058796
0.04150388627
0.04134480436
0.04133206722
0.04145500529
0.04170358001
0.04206839884
0.04254072076
0.04311245332
0.0437761426
0.04452495702
0.04535266618
0.0462536156
0.04722269845
0.0482553249
0.04934739004
0.05049524088
0.05169564308
0.05294574799
0.0542430601
0.05558540585
0.05697090318
0.05839793307
0.05986511209
0.06137126738
0.06291541276
0.06449672673
0.06611453274
0.06776828039
0.06945752909
0.07118193269
0.07294122586
0.07473521216
0.07656375272
0.07842675707
0.08032417408
0.08225598475
0.0842221953
0.08622283154
0.0882579336
0.0903275516
0.09243174169
0.09457056259
0.09674407293
0.0989523284
0.1011953797
0.1034732705
0.1057860361
0.1081337014
0.1105162802
0.1129337736
0.1153861696
0.1178734414
0.1203955477
0.1229524307
0.1255440168
0.1281702154
0.1308309181
0.1335259986
0.1362553126
0.1390186967
0.1418159685
0.1446469262
0.1475113479
0.1504089921
0.1533395963
0.1563028781
0.1592985337
0.1623262383
0.1653856458
0.1684763887
0.1715980776
0.1747503014
0.177932627
0.1811445991
0.18438574
0.1876555498
0.1909535061
0.194279064
0.1976316558
0.2010106917
0.2044155586
0.2078456213
0.2113002216
0.2147786791
0.2182802906
0.2218043304
0.2253500506
0.2289166809
0.232503429
0.2361094806
0.2397339996
0.243376128
0.2470349868
0.2507096755
0.2543992729
0.258102837
0.2618194053
0.2655479955
0.2692876054
0.2730372133
0.2767957788
0.2805622424
0.2843355268
0.2881145368
0.2918981598
0.2956852661
0.29947471
0.3032653298
0.3070559484
0.3108453738
0.3146324
0.3184158072
0.3221943624
0.3259668204
0.3297319242
0.3334884054
0.3372349854
0.3409703756
0.3446932784
0.3484023878
0.35209639
0.3557739646
0.3594337848
0.3630745186
0.366694829
0.3702933756
0.3738688148
0.377419801
0.3809449869
0.384443025
0.3879125678
0.3913522691
0.3947607848
0.3981367736
0.4014788978
0.4047858244
0.4080562258
0.4112887812
0.4144821764
0.4176351057
0.4207462723
0.4238143894
0.4268381806
0.4298163818
0.4327477408
0.435631019
0.4384649922
0.4412484513
0.4439802029
0.4466590708
0.4492838962
0.451853539
0.4543668782
0.4568228132
0.4592202642
0.4615581732
0.4638355046
0.4660512462
0.4682044097
0.4702940317
0.4723191742
0.4742789252
0.4761724
0.4779987409
0.4797571188
0.4814467332
0.483066813
0.4846166172
0.4860954352
0.4875025876
0.4888374267
0.4900993366
0.4912877345
0.4924020701
0.493441827
0.4944065223
0.4952957076
0.4961089692
0.4968459277
0.4975062396
0.4980895964
0.4985957257
0.4990243906
0.4993753904
0.499648561
0.4998437744
0.499960939
0.5
0.499960939
0.4998437744
0.499648561
0.4993753904
0.4990243906
0.4985957257
0.4980895964
0.4975062396
0.4968459277
0.4961089692
0.4952957076
0.4944065223
0.493441827
0.4924020701
0.4912877345
0.4900993366
0.4888374267
0.4875025876
0.4860954352
0.4846166172
0.483066813
0.4814467332
0.4797571188
0.4779987409
0.4761724
0.4742789252
0.4723191742
0.4702940317
0.4682044097
0.4660512462
0.4638355046
0.4615581732
0.4592202642
0.4568228132
0.4543668782
0.451853539
0.4492838962
0.4466590708
0.4439802029
0.4412484513
0.4384649922
0.435631019
0.4327477408
0.4298163818
0.4268381806
0.4238143894
0.4207462723
0.4176351057
0.4144821764
0.4112887812
0.4080562258
0.4047858244
0.4014788978
0.3981367736
0.3947607848
0.3913522691
0.3879125678
0.384443025
0.3809449869
0.377419801
0.3738688148
0.3702933756
0.366694829
0.3630745186
0.3594337848
0.3557739646
0.35209639
0.3484023878
0.3446932784
0.3409703756
0.3372349854
0.3334884054
0.3297319242
0.3259668204
0.3221943624
0.3184158072
0.3146324
0.3108453738
0.3070559484
0.3032653298
0.29947471
0.2956852661
0.2918981598
0.2881145368
0.2843355268
0.2805622424
0.2767957788
0.2730372133
0.2692876054
0.2655479955
0.2618194053
0.258102837
0.2543992729
0.2507096755
0.2470349868
0.243376128
0.2397339996
0.2361094806
0.232503429
0.2289166809
0.2253500506
0.2218043304
0.2182802906
0.2147786791
0.2113002216
0.2078456212
0.2044155585
0.2010106916
0.1976316557
0.1942790638
0.1909535058
0.1876555494
0.1843857395
0.1811445984
0.177932626
0.1747503001
0.1715980758
0.1684763862
0.1653856424
0.1623262337
0.1592985275
0.1563028698
0.1533395852
0.1504089772
0.1475113281
0.1446468998
0.1418159334
0.1390186502
0.1362552512
0.1335259176
0.1308308116
0.1281700757
0.1255438341
0.1229521922
0.1203952372
0.1178730383
0.1153856474
0.1129330989
0.1105154106
0.1081325834
0.1057846024
0.1034714364
0.1011930394
0.09894934955
0.0967402908
0.09456577255
0.0924256903
0.0903199258
0.08824834775
0.08621081195
0.0842071617
0.0822372283
0.0803008313
0.07839777905
0.07652786885
0.07469088765
0.072886612
0.07111480895
0.06937523595
0.0676676416
0.0659917658
0.0643473401
0.06273408835
0.06115172665
0.0595999642
0.0580785032
0.0565870394
0.05512526265
0.05369285685
0.05228950065
0.0509148675
0.04956862626
0.04825044128
0.0469599729
0.04569687768
0.04446080873
0.04325141603
0.04206834672
0.04091124538
0.03977975436
0.03867351402
0.03759216302
0.03653533862
0.03550267687
0.03449381296
0.0335083814
0.03254601628
0.03160635154
0.03068902115
0.02979365938
0.02891990098
0.02806738142
0.02723573706
0.02642460539
0.02563362518
0.0248624367
0.02411068187
0.02337800442
0.02266405011
0.02196846681
0.02129090472
0.0206310165
0.01998845733
0.01936288518
0.01875396081
0.01816134798
0.0175847135
0.01702372736
0.01647806287
0.01594739668
0.01543140893
0.01492978332
0.01444220718
0.01396837154
0.01350797124
0.01306070492
0.01262627516
0.01220438848
0.01179475538
0.01139709044
0.01101111232
0.01063654378
0.01027311176
0.00992054737
0.00957858592
0.00924696693
0.008925434175
0.008613735655
0.00831162364
0.00801885464
0.00773518943
0.007460393035
0.00719423473
0.006936488025
0.00668693066
0.00644534457
0.006211515905
0.00598523497
0.00576629623
0.00555449827
0.00534964377
0.00515153948
0.004959996194
0.004774828698
0.00459585575
0.00442290004
0.004255788148
0.004094350507
0.003938421362
0.003787838722
0.003642444322
0.003502083574
0.003366605522
0.003235862794
0.003109711552
0.002988011448
0.002870625566
0.002757420382
0.002648265702
0.002543034616
0.002441603446
0.002343851692
0.002249661979
0.002158920004
0.002071514482
0.001987337093
0.00190628243
0.00182824794
0.001753133878
0.001680843244
0.001611281739
0.001544357704
0.001479982071
0.001418068307
0.001358532364
0.001301292626
0.001246269854
0.001193387138
0.001142569842
0.001093745559
0.001046844052
0.001001797212
0.000958539002
0.000917005415
0.0008771344195
0.000838865914
0.0008021416815
0.0007669053395
0.0007331022975
0.0007006797095
0.0006695864295
0.000639772969
0.000611191452
0.000583795574
0.000557540559
0.0005323831185
0.000508281411
0.0004851950026
0.0004630848286
0.0004419131534
0.0004216435346
0.0004022407852
0.0003836709378
0.0003659012094
0.0003488999666
0.0003326366914
0.0003170819483
0.0003022073519
0.0002879855348
0.0002743901167
0.0002613956742
0.0002489777108
0.0002371126281
0.0002257776978
0.0002149510338
0.0002046115651
0.0001947390101
0.0001853138506
0.000176317307
0.000167731314
0.0001595384968
0.0001517221484
0.000144266207
0.0001371552338
0.0001303743924
0.0001239094278
0.0001177466464
0.0001118728968
0.0001062755503
0.0001009424828
9.586205705e-05
9.102310520e-05
8.641491190e-05
8.202719820e-05
7.785010540e-05
7.387418010e-05
7.009035900e-05
6.648995460e-05
6.306464130e-05
5.980644180e-05
5.670771410e-05
5.376113870e-05
5.095970655e-05
4.829670686e-05
4.576571602e-05
4.336058624e-05
4.107543492e-05
3.890463431e-05
3.684280146e-05
3.488478860e-05
3.302567378e-05
3.126075188e-05
2.958552592e-05
2.799569862e-05
2.648716438e-05
2.505600144e-05
2.369846439e-05
2.241097686e-05
2.119012470e-05
2.003264870e-05
1.893543922e-05
1.789552850e-05
1.691008615e-05
1.597641188e-05
1.509193141e-05
1.425418970e-05
1.346084710e-05
1.270967326e-05
1.199854338e-05
1.132543269e-05
1.068841300e-05
1.008564754e-05
9.515387805e-06
8.975968840e-06
8.465806260e-06
7.983391950e-06
7.527291310e-06
7.096139315e-06
6.688637945e-06
6.303552590e-06
5.939709685e-06
5.595993400e-06
5.271343465e-06
4.964752153e-06
4.675262250e-06
4.401964319e-06
4.143994830e-06
3.900533651e-06
3.670802332e-06
3.454061819e-06
3.249610872e-06
3.056783983e-06
2.874949927e-06
2.703509861e-06
2.541895996e-06
2.389569866e-06
2.246021115e-06
2.110765921e-06
1.983345881e-06
1.863326586e-06


==> images/data/energyLandscape2D_shoulderJoint24.txt <==
0.037863 0.076785 0.10353 0.7455 0.88905 0.81727 0.81848 -127.02 -127
0.038003 0.075119 0.10192 0.72909 0.89035 0.81699 0.81805 -125.3 -112
0.039405 0.07358 0.096125 0.71253 0.88814 0.81965 0.82316 -123.58 -94
0.042911 0.079605 0.10563 0.6958 0.89072 0.81683 0.82419 -121.86 -77
0.048521 0.087425 0.11538 0.67894 0.89215 0.81359 0.82047 -120.14 -60
0.054691 0.093193 0.11883 0.6619 0.8901 0.81664 0.81648 -118.42 -43
0.060721 0.095629 0.11044 0.64469 0.88844 0.8161 0.82272 -116.71 -26
0.06647 0.098577 0.11315 0.62734 0.88727 0.81523 0.76795 -114.99 -8
0.07236 0.10191 0.11414 0.60985 0.8871 0.82137 0.8254 -113.27 9
0.07853 0.10383 0.10859 0.59223 0.89011 0.81697 0.81469 -111.55 26
0.08414 0.10511 0.10402 0.57446 0.89088 0.82023 0.93451 -109.83 43
0.087505 0.10217 0.092177 0.55656 0.89333 0.012747 0.54871 -108.11 0
0.089188 0.098321 0.082058 0.53854 0.889 0.013011 0.49154 -106.39 0
0.09059 0.097167 0.079467 0.52039 0.88774 0.012155 0.49408 -104.67 0
0.092133 0.095757 0.074038 0.50213 0.89146 0.0061794 0.020275 -102.95 0
0.093115 0.093706 0.067744 0.48374 0.8703 0.36132 0.45181 -101.24 0
0.093395 0.091142 0.062932 0.46524 0.018945 0.01193 0.010559 -99.52 0
0.093115 0.08845 0.061081 0.44663 0.021123 0.011682 0.41118 -97.8 0
0.092694 0.086399 0.060711 0.42791 0.020382 0 0.014745 -96.08 0
0.092273 0.08422 0.060341 0.40911 0.018145 0.0050403 0.054543 -94.36 0
0.092133 0.082425 0.0596 0.3902 0.023694 0.018253 0.005364 -92.64 0
0.092834 0.082169 0.059107 0.3712 0.020546 0.012775 0.0075051 -90.92 0
0.094797 0.08281 0.05923 0.35212 0.018495 0.010786 0.010608 -89.2 0
0.097602 0.083451 0.059107 0.33297 0.0046939 0.011349 0.01692 -87.49 0
0.10125 0.084733 0.05886 0.31373 0.022537 0.011336 0.013785 -85.77 0
0.1063 0.087425 0.059477 0.29442 0.015752 0.0080322 0.0050514 -84.05 0
0.11289 0.092039 0.062315 0.27505 0.01603 0.0070451 0.008703 -82.33 0
0.1199 0.097808 0.067621 0.25562 0.024604 0.010349 0.0070248 -80.61 0
0.12663 0.10435 0.074531 0.23613 0.022107 0.0058917 0.0036638 -78.89 0
0.13182 0.11229 0.08539 0.21658 0.01475 0.012938 0.0015056 -77.17 0
0.13392 0.11998 0.098593 0.19701 0.018551 0.0096431 0.013215 -75.45 0
0.1314 0.1246 0.11291 0.17739 0.01874 0.01335 0.0061245 -73.73 0
0.12383 0.12524 0.13006 0.15774 0.020512 0.014595 0 -72.02 0
0.1112 0.12114 0.13968 0.13808 0 0.0097661 0.0077231 -70.3 0
0.094657 0.11152 0.14055 0.11842 0.023473 0.015894 0.00021666 -68.58 0
0.075726 0.095629 0.1271 0.098778 0.020686 0.01257 0.0059179 -66.86 0
0.056233 0.075631 0.10748 0.079183 0.013354 0.015414 0.0044904 -65.14 0
0.037442 0.052942 0.080331 0.059716 0.022915 0.0027984 0.0073307 -63.42 0
0.020194 0.029227 0.045163 0.04051 0.017609 0.0013302 0.013387 -61.7 0
0.0068714 0.010511 0.018756 0.021984 0.01533 0.0020555 0.0052176 -59.98 0
0 0 0.0019743 0.005796 0.017178 0.008361 0.010472 -58.26 0
0.0015426 0.00038457 0 0 0.01708 0.001611 0.0090215 -56.55 0
0.01206 0.012947 0.01345 0.011489 0.018489 0.013627 0.013694 -54.83 0
0.030991 0.03679 0.040967 0.028975 0.021781 0.0068502 0.019127 -53.11 0
0.057075 0.067812 0.076629 0.047833 0.020682 0.012081 0.021002 -51.39 0
0.088066 0.10217 0.11328 0.067181 0.019639 0.01058 0.012434 -49.67 0
0.12312 0.13896 0.15375 0.086706 0.019852 0.012514 0.015281 -47.95 0
0.16085 0.17754 0.19435 0.10631 0.01868 0.012546 0.020188 -46.23 0
0.19983 0.21728 0.23211 0.12597 0.020564 0.012922 0.022588 -44.51 0
0.23826 0.25625 0.26691 0.14563 0.019094 0.013901 0.021194 -42.79 0
0.275 0.29637 0.31022 0.16529 0.023113 0.021252 0.021673 -41.08 0
0.30837 0.33573 0.36056 0.18493 0.02659 0.014119 0.022764 -39.36 0
0.33614 0.36418 0.38438 0.20454 0.021761 0.016142 0.025256 -37.64 0
0.35844 0.38149 0.39993 0.2241 0.021812 0.0097182 0.030169 -35.92 0
0.37765 0.39674 0.4119 0.24362 0.02121 0.017925 0.025876 -34.2 0
0.39658 0.41802 0.43793 0.2631 0.026879 0.032153 0.025925 -32.48 0
0.41313 0.43418 0.45286 0.28251 0.022888 0.012639 0.02385 -30.76 0
0.42603 0.43943 0.44077 0.30185 0.024261 0.025962 0.026607 -29.04 0
0.43991 0.45353 0.45471 0.32113 0.019777 0.0098816 0.024289 -27.32 0
0.45646 0.47686 0.49531 0.34034 0.021764 0.01753 0.034124 -25.61 0
0.47202 0.4934 0.51629 0.35946 0.023868 0.024514 0.013148 -23.89 0
0.48675 0.50404 0.51394 0.37852 0.021139 0.006785 0.021398 -22.17 0
0.50344 0.5216 0.52924 0.39748 0.017758 0.010212 0.025798 -20.45 0
0.5204 0.54211 0.55392 0.41635 0.02305 0.059034 0.02134 -18.73 0
0.53345 0.55288 0.56947 0.43512 0.013731 0.026954 0.011173 -17.01 0
0.54326 0.55698 0.56417 0.45379 0.035115 0.016756 0.028398 -15.29 0
0.55308 0.56467 0.56947 0.47235 0.028114 0.43439 0.43403 -13.57 0
0.56219 0.56813 0.56861 0.49081 0.045889 0.3305 0.44303 -11.85 0
0.57103 0.56903 0.55898 0.50915 0.039148 0.025647 0.44657 -10.14 0
0.58141 0.57672 0.56688 0.52738 0.35614 0.40992 0.43824 -8.42 0
0.5929 0.58569 0.5749 0.54549 0.035267 0.46638 0.4168 -6.7 0
0.60553 0.59274 0.57465 0.56346 0.70728 0.07203 0.44563 -4.98 0
0.62193 0.60646 0.59057 0.58131 0.033982 0.0095154 0.56981 -3.26 0
0.64227 0.62607 0.61254 0.59902 0.026579 0.40357 0.51926 -1.54 0
0.6654 0.6494 0.63648 0.6166 0.034336 0.43902 0.5123 0.18 0
0.69023 0.67068 0.64919 0.63403 0.029701 0.063561 0.61694 1.9 0
0.71687 0.69042 0.65671 0.65131 0.031057 0.026895 0.59649 3.62 0
0.74618 0.71978 0.69151 0.66845 0.033383 0.027339 0.59781 5.33 0
0.77408 0.7499 0.73704 0.68543 0.044557 0.40907 0.59967 7.05 0
0.79596 0.76618 0.74235 0.70226 0.017464 0.42807 0.5885 8.77 0
0.81335 0.78105 0.75901 0.71892 0.026496 0.056944 0.61915 10.49 0
0.8292 0.80054 0.79677 0.73541 0.019518 0.070673 0.38643 12.21 0
0.8421 0.80951 0.79615 0.75174 0.035811 0.051073 0.43245 13.93 0
0.85149 0.81246 0.78023 0.7679 0.02422 0.40583 0.5074 15.65 0
0.86131 0.82592 0.79899 0.78387 0.036701 0.44042 0.53661 17.37 0
0.87183 0.8422 0.82688 0.79967 0.41176 0.033123 0.82716 19.09 0
0.8808 0.84707 0.82132 0.81528 0.72709 0.40931 0.015384 20.8 0
0.8902 0.85579 0.8228 0.83071 0.024415 0.35339 0.42926 22.52 0
0.90156 0.87617 0.85921 0.84594 0.027114 0.42438 0.83778 24.24 0
0.91151 0.8863 0.8676 0.86097 0.016779 0.45281 0.046163 25.96 0
0.92049 0.89514 0.87117 0.87584 0.030275 0.017183 0.026176 27.68 0
0.93044 0.91142 0.89548 0.89047 0.0307 0.93077 0.86479 29.4 0
0.9383 0.92078 0.90659 0.90492 0.021831 0.9268 0.92256 31.12 0
0.94475 0.93065 0.9272 0.91913 0.023907 0.92802 0.93179 32.84 0
0.9512 0.93629 0.92115 0.93316 0.98084 0.94456 0.91286 34.55 0
0.95779 0.94206 0.92325 0.94697 1 0.93458 0.96634 36.27 0
0.96634 0.95283 0.94213 0.96056 0.98113 1 0.99092 37.99 0
0.97714 0.96565 0.95175 0.97392 0.98466 0.93964 1 39.71 0
0.98948 0.98628 0.98346 0.98708 0.98286 0.94495 0.98428 41.43 0
1 1 1 1 0.98709 0.95568 0.9806 43.15 0


==> images/data/football_single_and_two_actors_cams2-3-4_k0.1_allJoints.txt <==
2.4848 4.407 3.5492 7.1877 8.041 10.726
2.3376 4.166 3.1665 7.1877 8.041 10.726
3.1265 4.5305 3.0296 7.1877 8.041 10.726
2.8856 4.3944 3.8366 7.1877 8.041 10.726
2.2765 3.8406 4.2416 7.1877 8.041 10.726
2.4292 3.7285 2.8429 7.1877 8.041 10.726
2.6726 3.1494 2.9169 7.1877 8.041 10.726
3.3377 3.7328 2.8616 7.1877 8.041 10.726
4.0099 4.5295 3.7107 7.1877 8.041 10.726
3.067 3.6055 3.3617 7.1877 8.041 10.726
2.4622 3.1321 3.4697 7.1877 8.041 10.726
2.9671 3.5848 3.1854 7.1877 8.041 10.726
3.5973 4.0711 3.991 7.1877 8.041 10.726
3.3101 3.7844 3.4219 7.1877 8.041 10.726
3.0781 3.5115 3.0605 7.1877 8.041 10.726
3.6005 4.0509 3.5728 7.1877 8.041 10.726
4.0856 4.6107 4.0024 7.1877 8.041 10.726
3.0944 3.6768 2.9817 7.1877 8.041 10.726
3.0671 3.4418 2.899 7.1877 8.041 10.726
3.1716 3.7013 3.0336 7.1877 8.041 10.726
3.5423 4.0565 3.4094 7.1877 8.041 10.726
3.6117 4.2176 3.6193 7.1877 8.041 10.726
3.7415 4.3751 3.894 7.1877 8.041 10.726
3.3087 3.9125 3.569 7.1877 8.041 10.726
2.9412 3.5013 3.736 7.1877 8.041 10.726
3.7598 4.1102 4.4584 7.1877 8.041 10.726
4.0219 4.3816 4.5668 7.1877 8.041 10.726
3.9953 4.5123 4.5954 7.1877 8.041 10.726
3.7809 4.453 4.2039 7.1877 8.041 10.726
3.7109 4.43 4.4609 7.1877 8.041 10.726
3.8925 4.6655 4.6433 7.1877 8.041 10.726
3.6811 4.3779 4.0734 7.1877 8.041 10.726
3.7516 4.3724 3.9662 7.1877 8.041 10.726
3.7161 4.3966 4.0676 7.1877 8.041 10.726
3.8845 4.5816 4.3436 7.1877 8.041 10.726
3.5474 4.3039 4.1339 7.1877 8.041 10.726
3.3266 4.0998 3.94 7.1877 8.041 10.726
3.494 4.1988 4.1005 7.1877 8.041 10.726
3.7438 4.394 4.5322 7.1877 8.041 10.726
3.6813 4.8591 4.2512 7.1877 8.041 10.726
3.873 5.4134 4.114 7.1877 8.041 10.726
4.3969 5.9664 4.2169 7.1877 8.041 10.726
4.6507 6.4244 4.7118 7.1877 8.041 10.726
4.4522 6.3178 4.8383 7.1877 8.041 10.726
4.5935 6.2613 5.0928 7.1877 8.041 10.726
4.4632 6.7926 5.7288 7.1877 8.041 10.726
4.8346 7.3843 6.7018 7.1877 8.041 10.726
4.717 7.8261 6.8902 7.1877 8.041 10.726
5.0614 8.1208 7.9626 7.1877 8.041 10.726
4.5957 7.9736 7.7774 7.1877 8.041 10.726
4.2435 7.9275 7.6429 7.1877 8.041 10.726
4.3982 7.9631 7.6568 7.1877 8.041 10.726
4.5331 7.9753 8.1227 7.1877 8.041 10.726
4.058 7.8342 8.0624 7.1877 8.041 10.726
3.9441 7.6698 8.3398 7.1877 8.041 10.726
4.0724 7.7335 8.2316 7.1877 8.041 10.726
4.0514 7.8939 8.1661 7.1877 8.041 10.726
4.4823 7.7812 8.3442 7.1877 8.041 10.726
4.7481 7.8783 8.5369 7.1877 8.041 10.726
4.262 7.7935 7.9763 7.1877 8.041 10.726
4.2212 7.5324 7.7044 7.1877 8.041 10.726
4.3189 7.8965 7.9135 7.1877 8.041 10.726
4.0053 7.9484 8.1762 7.1877 8.041 10.726
3.9015 8.0605 8.1326 7.1877 8.041 10.726
4.6829 8.4385 8.6079 7.1877 8.041 10.726
4.4173 8.2327 8.4087 7.1877 8.041 10.726
4.4218 8.4417 8.4373 7.1877 8.041 10.726
4.5448 8.3966 8.5086 7.1877 8.041 10.726
4.3561 8.2949 8.4983 7.1877 8.041 10.726
4.1708 8.5996 8.463 7.1877 8.041 10.726
4.734 9.23 8.6784 7.1877 8.041 10.726
4.4663 8.6665 8.0266 7.1877 8.041 10.726
4.0741 8.3786 7.5998 7.1877 8.041 10.726
4.1441 8.4252 7.7395 7.1877 8.041 10.726
4.5056 8.7739 8.1418 7.1877 8.041 10.726
4.3226 8.6817 7.9454 7.1877 8.041 10.726
4.107 8.4287 7.4538 7.1877 8.041 10.726
4.0252 7.916 6.7052 7.1877 8.041 10.726
4.5862 7.8451 6.0179 7.1877 8.041 10.726
3.9791 7.7357 5.2201 7.1877 8.041 10.726
4.2526 7.3456 4.0263 7.1877 8.041 10.726
4.0461 6.6784 3.5435 7.1877 8.041 10.726
4.1827 6.4025 3.8454 7.1877 8.041 10.726
4.3163 6.0527 4.1641 7.1877 8.041 10.726
4.1574 5.5664 4.3659 7.1877 8.041 10.726
3.3852 4.9321 4.2016 7.1877 8.041 10.726
2.7738 4.1402 4.0033 7.1877 8.041 10.726
3.4899 4.7062 4.5341 7.1877 8.041 10.726
4.3845 5.0993 4.0503 7.1877 8.041 10.726
3.5452 4.2773 3.3157 7.1877 8.041 10.726
3.3674 3.69 3.7291 7.1877 8.041 10.726
3.6388 3.8809 3.9066 7.1877 8.041 10.726
3.5461 4.0211 4.2612 7.1877 8.041 10.726
4.004 4.6261 4.4669 7.1877 8.041 10.726
4.6304 5.5099 5.6291 7.1877 8.041 10.726
5.2324 6.1705 5.2419 7.1877 8.041 10.726
6.4746 7.3529 5.4229 7.1877 8.041 10.726
5.3393 5.5866 3.8572 7.1877 8.041 10.726
4.5021 4.6563 3.4354 7.1877 8.041 10.726
4.5821 5.0467 3.6183 7.1877 8.041 10.726
4.6934 5.2213 3.9561 7.1877 8.041 10.726
4.0822 4.382 4.912 7.1877 8.041 10.726
3.4045 3.6693 4.0579 7.1877 8.041 10.726
3.6423 3.8021 3.9593 7.1877 8.041 10.726
4.1406 4.1498 4.047 7.1877 8.041 10.726
4.0566 4.1173 3.929 7.1877 8.041 10.726
4.4624 4.1503 4.5531 7.1877 8.041 10.726
4.9604 4.4794 6.3235 7.1877 8.041 10.726
5.4342 4.8549 7.8395 7.1877 8.041 10.726
5.2011 4.4394 6.9484 7.1877 8.041 10.726
4.8665 4.1879 6.5472 7.1877 8.041 10.726
4.8533 4.6608 6.9932 7.1877 8.041 10.726
4.7847 5.1668 5.6875 7.1877 8.041 10.726
4.2503 4.5557 5.1111 7.1877 8.041 10.726
4.5027 4.709 4.6584 7.1877 8.041 10.726
5.3302 5.6391 4.5847 7.1877 8.041 10.726
6.4389 6.7646 5.2255 7.1877 8.041 10.726
5.105 5.6665 4.9697 7.1877 8.041 10.726
4.5024 4.6967 4.6044 7.1877 8.041 10.726
5.2477 5.6631 4.8803 7.1877 8.041 10.726
6.3908 7.0521 5.8583 7.1877 8.041 10.726
5.781 6.5536 4.8511 7.1877 8.041 10.726
5.8675 6.5032 4.0094 7.1877 8.041 10.726
7.0363 7.6546 4.3367 7.1877 8.041 10.726
8.0324 8.6819 5.0744 7.1877 8.041 10.726
7.3503 8.9425 5.584 7.1877 8.041 10.726
6.4728 8.2337 7.5903 7.1877 8.041 10.726
5.6429 8.208 7.2661 7.1877 8.041 10.726
5.3377 8.5345 6.0455 7.1877 8.041 10.726
5.8729 8.6015 5.8917 7.1877 8.041 10.726
5.6375 8.6686 5.7511 7.1877 8.041 10.726
4.6408 7.1031 3.8482 7.1877 8.041 10.726
4.565 6.3446 4.3088 7.1877 8.041 10.726
3.7147 4.8875 4.0481 7.1877 8.041 10.726
3.5242 4.7895 3.5161 7.1877 8.041 10.726
3.6494 4.3186 3.4432 7.1877 8.041 10.726
3.9446 4.57 4.775 7.1877 8.041 10.726
4.2195 5.7253 4.2743 7.1877 8.041 10.726
5.0983 6.7846 6.1589 7.1877 8.041 10.726
5.1442 6.2721 6.0948 7.1877 8.041 10.726
5.1207 6.1206 6.056 7.1877 8.041 10.726
4.382 5.9093 3.7188 7.1877 8.041 10.726
4.4001 6.1524 2.9762 7.1877 8.041 10.726
4.0842 5.7679 2.7241 7.1877 8.041 10.726
3.886 5.4503 3.3313 7.1877 8.041 10.726
4.0519 5.2019 4.5122 7.1877 8.041 10.726
4.4457 5.0783 5.504 7.1877 8.041 10.726
4.3511 5.2218 6.5424 7.1877 8.041 10.726
5.358 6.3881 7.0219 7.1877 8.041 10.726
5.7256 6.6541 6.9332 7.1877 8.041 10.726
6.3817 7.0286 6.3978 7.1877 8.041 10.726
8.6129 8.7836 8.2402 7.1877 8.041 10.726
10.444 11.343 10.204 7.1877 8.041 10.726
10.61 11.698 8.901 7.1877 8.041 10.726
9.7225 10.499 8.5659 7.1877 8.041 10.726
9.5764 10.454 9.424 7.1877 8.041 10.726
9.551 10.002 9.4142 7.1877 8.041 10.726
8.804 9.3403 8.5164 7.1877 8.041 10.726
8.438 9.0657 8.1736 7.1877 8.041 10.726
8.4372 9.1731 7.7168 7.1877 8.041 10.726
7.8731 8.7868 7.5087 7.1877 8.041 10.726
8.5508 9.4948 8.1514 7.1877 8.041 10.726
8.4821 9.3729 8.4871 7.1877 8.041 10.726
7.5478 8.0828 7.4457 7.1877 8.041 10.726
6.6347 6.7925 7.4821 7.1877 8.041 10.726
6.2846 6.486 7.4165 7.1877 8.041 10.726
6.1823 6.5443 8.044 7.1877 8.041 10.726
5.9372 6.6361 9.2179 7.1877 8.041 10.726
5.5761 5.7517 9.8975 7.1877 8.041 10.726
4.9294 4.7191 10.096 7.1877 8.041 10.726
5.7949 5.4724 11.2 7.1877 8.041 10.726
6.3022 6.1253 11.855 7.1877 8.041 10.726
6.7212 6.4888 12.388 7.1877 8.041 10.726
7.8767 7.5079 13.244 7.1877 8.041 10.726
7.4838 7.1176 14.681 7.1877 8.041 10.726
8.1695 7.4269 14.844 7.1877 8.041 10.726
10.266 9.3046 16.161 7.1877 8.041 10.726
11.963 10.837 17.139 7.1877 8.041 10.726
13.377 11.847 18.239 7.1877 8.041 10.726
13.861 11.861 17.934 7.1877 8.041 10.726
13.941 11.735 18.364 7.1877 8.041 10.726
14.628 12.381 18.773 7.1877 8.041 10.726
15.888 13.052 19.838 7.1877 8.041 10.726
15.162 11.563 20.458 7.1877 8.041 10.726
14.299 11.488 21.125 7.1877 8.041 10.726
11.577 8.893 20.176 7.1877 8.041 10.726
10.085 7.5981 19.487 7.1877 8.041 10.726
9.977 7.6816 19.098 7.1877 8.041 10.726
9.9331 7.8966 19.289 7.1877 8.041 10.726
10.193 8.2082 20.266 7.1877 8.041 10.726
8.7341 8.5461 20.805 7.1877 8.041 10.726
8.1886 8.2853 20.518 7.1877 8.041 10.726
7.6604 7.6355 19.175 7.1877 8.041 10.726
9.3252 9.202 19.361 7.1877 8.041 10.726
11.433 11.177 19.901 7.1877 8.041 10.726
10.733 10.799 19.527 7.1877 8.041 10.726
10.961 11.099 20.19 7.1877 8.041 10.726
11.589 12.213 20.406 7.1877 8.041 10.726
12.055 13.055 21.025 7.1877 8.041 10.726
11.571 12.378 20.713 7.1877 8.041 10.726
11.69 12 20.687 7.1877 8.041 10.726
11.277 11.241 20.415 7.1877 8.041 10.726
11.005 10.975 20.408 7.1877 8.041 10.726
10.352 10.563 20.594 7.1877 8.041 10.726
9.8451 10.202 20.442 7.1877 8.041 10.726
9.7251 10.102 19.757 7.1877 8.041 10.726
9.8745 10.501 18.503 7.1877 8.041 10.726
9.9545 10.059 17.122 7.1877 8.041 10.726
10.028 10.28 17.21 7.1877 8.041 10.726
8.6745 8.7571 16.478 7.1877 8.041 10.726
8.3514 8.3867 16.254 7.1877 8.041 10.726
9.1191 8.2898 16.039 7.1877 8.041 10.726
10.178 8.1881 16.887 7.1877 8.041 10.726
10.644 8.5483 17.627 7.1877 8.041 10.726
10.661 10.003 18.03 7.1877 8.041 10.726
10.075 10.496 17.833 7.1877 8.041 10.726
11.876 11.252 18.232 7.1877 8.041 10.726
12.284 12.225 19.152 7.1877 8.041 10.726
13.64 13.822 19.571 7.1877 8.041 10.726
14.237 14.627 20.619 7.1877 8.041 10.726
15.035 15.092 21.572 7.1877 8.041 10.726
14.57 14.138 22.947 7.1877 8.041 10.726
12.721 12.893 23.385 7.1877 8.041 10.726
10.919 11.08 22.231 7.1877 8.041 10.726
9.8454 9.933 20.612 7.1877 8.041 10.726
9.4442 9.7392 21.037 7.1877 8.041 10.726
10.271 10.918 21.514 7.1877 8.041 10.726
9.139 9.6187 19.723 7.1877 8.041 10.726
9.2584 9.3562 18.618 7.1877 8.041 10.726
9.7007 9.6707 18.872 7.1877 8.041 10.726
10.267 10.589 19.111 7.1877 8.041 10.726
10.285 10.507 20.064 7.1877 8.041 10.726
10.618 10.694 20.289 7.1877 8.041 10.726
10.922 10.791 19.917 7.1877 8.041 10.726
11.427 11.332 20.682 7.1877 8.041 10.726
11.599 11.35 20.945 7.1877 8.041 10.726
12.903 12.262 22.188 7.1877 8.041 10.726
12.638 12.242 23.532 7.1877 8.041 10.726
12.728 12.375 22.571 7.1877 8.041 10.726
12.551 12.545 21.972 7.1877 8.041 10.726
12.885 12.729 22.544 7.1877 8.041 10.726
13.797 14.252 22.691 7.1877 8.041 10.726
14.911 15.169 22.986 7.1877 8.041 10.726
15.839 15.919 23.269 7.1877 8.041 10.726
16.139 16.391 23.675 7.1877 8.041 10.726
15.332 15.311 22.57 7.1877 8.041 10.726
14.953 14.097 21.683 7.1877 8.041 10.726
14.629 14.197 21.577 7.1877 8.041 10.726
14.67 15.476 21.9 7.1877 8.041 10.726
13.983 13.666 20.13 7.1877 8.041 10.726
14.382 14.067 18.823 7.1877 8.041 10.726
14.062 12.267 17.45 7.1877 8.041 10.726
14.584 12.123 17.354 7.1877 8.041 10.726
14.021 11.735 17.113 7.1877 8.041 10.726
12.318 12.039 16.424 7.1877 8.041 10.726
12.094 12.166 16.427 7.1877 8.041 10.726
12.618 12.777 17.821 7.1877 8.041 10.726
12.5 12.585 17.601 7.1877 8.041 10.726
12.575 12.416 17.965 7.1877 8.041 10.726
11.215 11.266 17.516 7.1877 8.041 10.726
10.213 10.31 17.46 7.1877 8.041 10.726
9.2942 9.456 16.822 7.1877 8.041 10.726
8.7376 8.9663 14.86 7.1877 8.041 10.726
8.2812 8.702 13.228 7.1877 8.041 10.726
8.7082 9.1915 12.796 7.1877 8.041 10.726
8.4708 8.8563 13.406 7.1877 8.041 10.726
8.2458 8.6703 13.472 7.1877 8.041 10.726
8.5301 9.1551 14.278 7.1877 8.041 10.726
9.0696 9.5437 15.471 7.1877 8.041 10.726
8.6976 9.4687 14.71 7.1877 8.041 10.726
8.1909 9.2428 13.836 7.1877 8.041 10.726
8.6463 9.9104 14.056 7.1877 8.041 10.726
9.1096 10.95 13.971 7.1877 8.041 10.726
8.9725 11.074 14.524 7.1877 8.041 10.726
9.4069 11.705 15.088 7.1877 8.041 10.726
9.1096 11.482 15.299 7.1877 8.041 10.726
9.227 11.549 16.175 7.1877 8.041 10.726
8.315 10.604 15.159 7.1877 8.041 10.726
7.6536 9.9298 14.912 7.1877 8.041 10.726
7.2218 8.9524 14.08 7.1877 8.041 10.726
6.5171 8.5124 12.519 7.1877 8.041 10.726
5.8414 7.9163 11.892 7.1877 8.041 10.726
6.3471 8.6683 11.696 7.1877 8.041 10.726
6.658 8.8229 12.225 7.1877 8.041 10.726
6.932 9.4089 12.553 7.1877 8.041 10.726
8.1866 10.289 13.266 7.1877 8.041 10.726
9.3578 11.232 14.113 7.1877 8.041 10.726
9.8067 12.233 15.887 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726
100 100 100 7.1877 8.041 10.726


==> images/data/football_single_and_two_actors_cams2-3-4_k0.1_onlyLimb.txt <==
2.1064 2.7997 4.5889 4.8103 5.8878 9.3908
1.9971 2.5356 4.0697 4.8103 5.8878 9.3908
2.9363 3.2619 4.01 4.8103 5.8878 9.3908
2.4677 3.0101 5.058 4.8103 5.8878 9.3908
1.6153 2.4783 5.6803 4.8103 5.8878 9.3908
1.809 2.343 3.5932 4.8103 5.8878 9.3908
1.8797 2.2628 3.2612 4.8103 5.8878 9.3908
2.6536 2.8658 3.2905 4.8103 5.8878 9.3908
3.5945 3.8335 4.8011 4.8103 5.8878 9.3908
2.4783 2.7994 4.2477 4.8103 5.8878 9.3908
2.0404 2.6109 4.3439 4.8103 5.8878 9.3908
2.7386 3.343 4.1911 4.8103 5.8878 9.3908
3.4819 3.9647 5.1562 4.8103 5.8878 9.3908
3.286 3.6998 4.5704 4.8103 5.8878 9.3908
2.9577 3.2733 4.172 4.8103 5.8878 9.3908
3.6906 4.0653 4.8205 4.8103 5.8878 9.3908
4.2941 4.8341 5.4088 4.8103 5.8878 9.3908
2.9551 3.5974 4.0153 4.8103 5.8878 9.3908
2.6963 3.1034 3.7123 4.8103 5.8878 9.3908
2.8629 3.4737 3.9813 4.8103 5.8878 9.3908
3.3566 3.9382 4.4917 4.8103 5.8878 9.3908
3.3252 3.9824 4.9309 4.8103 5.8878 9.3908
3.3168 3.8903 5.2622 4.8103 5.8878 9.3908
2.8457 3.473 4.8525 4.8103 5.8878 9.3908
2.4925 3.039 5.0071 4.8103 5.8878 9.3908
3.5167 3.9155 5.7797 4.8103 5.8878 9.3908
4.057 4.4304 6.0946 4.8103 5.8878 9.3908
3.9471 4.5576 6.0997 4.8103 5.8878 9.3908
3.7374 4.5537 5.7767 4.8103 5.8878 9.3908
3.7416 4.5896 6.0511 4.8103 5.8878 9.3908
3.9046 4.8591 6.1998 4.8103 5.8878 9.3908
3.7697 4.5544 5.4748 4.8103 5.8878 9.3908
3.91 4.5671 5.1086 4.8103 5.8878 9.3908
3.8342 4.4648 5.259 4.8103 5.8878 9.3908
3.8312 4.5287 5.5716 4.8103 5.8878 9.3908
3.6417 4.4407 5.5401 4.8103 5.8878 9.3908
3.5868 4.4666 5.4354 4.8103 5.8878 9.3908
3.5262 4.3392 5.415 4.8103 5.8878 9.3908
3.436 4.2727 5.7362 4.8103 5.8878 9.3908
3.2548 4.555 5.1505 4.8103 5.8878 9.3908
3.7147 5.2686 4.6422 4.8103 5.8878 9.3908
4.7947 6.6144 4.3091 4.8103 5.8878 9.3908
5.032 7.2612 4.3771 4.8103 5.8878 9.3908
4.6406 7.145 4.2565 4.8103 5.8878 9.3908
4.5482 6.9956 4.4465 4.8103 5.8878 9.3908
4.568 7.2872 4.4455 4.8103 5.8878 9.3908
4.1563 7.4343 4.6062 4.8103 5.8878 9.3908
4.0383 8.5484 4.9943 4.8103 5.8878 9.3908
5.4464 10.638 6.8463 4.8103 5.8878 9.3908
5.1866 10.331 6.7255 4.8103 5.8878 9.3908
4.6474 9.798 6.4917 4.8103 5.8878 9.3908
4.7142 9.7925 6.4991 4.8103 5.8878 9.3908
4.9414 10.124 6.8636 4.8103 5.8878 9.3908
4.0676 9.6669 6.6848 4.8103 5.8878 9.3908
3.8043 9.5344 7.3019 4.8103 5.8878 9.3908
4.055 9.6433 6.8934 4.8103 5.8878 9.3908
4.2521 9.9458 6.5481 4.8103 5.8878 9.3908
4.5643 9.787 6.987 4.8103 5.8878 9.3908
4.9873 10.156 7.433 4.8103 5.8878 9.3908
4.826 10.053 6.7953 4.8103 5.8878 9.3908
5.0314 9.6538 6.7486 4.8103 5.8878 9.3908
4.7204 9.9206 6.7148 4.8103 5.8878 9.3908
3.798 9.5796 6.8318 4.8103 5.8878 9.3908
3.6505 9.8177 6.4745 4.8103 5.8878 9.3908
4.8606 10.937 7.0333 4.8103 5.8878 9.3908
4.4782 10.508 6.8857 4.8103 5.8878 9.3908
4.4347 10.496 7.0413 4.8103 5.8878 9.3908
4.7176 10.473 7.2868 4.8103 5.8878 9.3908
4.7275 10.593 7.3388 4.8103 5.8878 9.3908
4.6395 10.954 7.2616 4.8103 5.8878 9.3908
5.302 11.992 7.4694 4.8103 5.8878 9.3908
4.8357 11.093 6.5078 4.8103 5.8878 9.3908
3.9505 10.272 5.6296 4.8103 5.8878 9.3908
4.0955 10.48 5.951 4.8103 5.8878 9.3908
4.91 10.827 6.6522 4.8103 5.8878 9.3908
4.9388 10.766 6.7838 4.8103 5.8878 9.3908
4.4866 10.411 6.4397 4.8103 5.8878 9.3908
4.5051 9.5125 5.5011 4.8103 5.8878 9.3908
4.6491 9.0168 4.6495 4.8103 5.8878 9.3908
3.8079 8.6403 3.9156 4.8103 5.8878 9.3908
4.2191 8.4784 3.1073 4.8103 5.8878 9.3908
3.8397 7.3753 2.8744 4.8103 5.8878 9.3908
3.9798 6.8756 3.6296 4.8103 5.8878 9.3908
3.6018 6.0875 3.7209 4.8103 5.8878 9.3908
3.1908 5.0506 3.8188 4.8103 5.8878 9.3908
2.393 4.538 4.0067 4.8103 5.8878 9.3908
2.0358 3.9638 4.1879 4.8103 5.8878 9.3908
2.9684 4.6323 4.6831 4.8103 5.8878 9.3908
4.0417 5.002 3.4645 4.8103 5.8878 9.3908
2.7796 3.8689 2.772 4.8103 5.8878 9.3908
2.2414 2.7558 3.3139 4.8103 5.8878 9.3908
2.6426 3.1399 3.5283 4.8103 5.8878 9.3908
2.46 3.2525 3.7764 4.8103 5.8878 9.3908
2.692 3.7598 3.9164 4.8103 5.8878 9.3908
3.1168 4.3743 4.8032 4.8103 5.8878 9.3908
4.1483 5.6345 4.1208 4.8103 5.8878 9.3908
5.6447 7.0202 4.1588 4.8103 5.8878 9.3908
4.4741 5.1249 2.7655 4.8103 5.8878 9.3908
3.5996 4.3263 2.6706 4.8103 5.8878 9.3908
4.0065 5.1284 3.0938 4.8103 5.8878 9.3908
3.7721 4.9398 3.6416 4.8103 5.8878 9.3908
3.1895 3.8782 4.7023 4.8103 5.8878 9.3908
2.2086 2.9472 4.2352 4.8103 5.8878 9.3908
2.6735 3.143 3.8863 4.8103 5.8878 9.3908
3.302 3.7015 3.9924 4.8103 5.8878 9.3908
3.0225 3.3941 3.7823 4.8103 5.8878 9.3908
2.9506 3.3286 4.1666 4.8103 5.8878 9.3908
3.5141 3.7122 6.4246 4.8103 5.8878 9.3908
4.1709 4.2653 8.7561 4.8103 5.8878 9.3908
3.9775 3.9148 7.7234 4.8103 5.8878 9.3908
3.505 3.4608 7.4137 4.8103 5.8878 9.3908
4.0322 4.1899 8.1328 4.8103 5.8878 9.3908
4.4029 4.8396 7.1439 4.8103 5.8878 9.3908
3.7912 4.2098 6.4316 4.8103 5.8878 9.3908
4.2707 4.5642 5.6469 4.8103 5.8878 9.3908
5.5141 5.832 5.2024 4.8103 5.8878 9.3908
6.6497 6.6125 5.4789 4.8103 5.8878 9.3908
4.9882 5.5412 5.2691 4.8103 5.8878 9.3908
4.7442 4.5833 4.9632 4.8103 5.8878 9.3908
5.1646 5.4131 5.2402 4.8103 5.8878 9.3908
5.9438 6.6286 5.9811 4.8103 5.8878 9.3908
5.4505 5.9945 4.5312 4.8103 5.8878 9.3908
5.7496 6.0042 3.4801 4.8103 5.8878 9.3908
6.989 7.5608 4.4011 4.8103 5.8878 9.3908
7.8215 8.8938 5.0886 4.8103 5.8878 9.3908
6.8723 9.8616 5.858 4.8103 5.8878 9.3908
5.503 9.3185 9.2502 4.8103 5.8878 9.3908
4.4112 8.9358 8.6177 4.8103 5.8878 9.3908
4.1142 9.4403 6.7103 4.8103 5.8878 9.3908
4.6154 8.8321 6.0639 4.8103 5.8878 9.3908
4.4235 8.7456 6.0935 4.8103 5.8878 9.3908
3.5283 6.6089 3.9736 4.8103 5.8878 9.3908
3.7558 5.6538 4.4133 4.8103 5.8878 9.3908
2.885 4.0691 4.1857 4.8103 5.8878 9.3908
2.7225 4.3044 3.2899 4.8103 5.8878 9.3908
2.8395 3.5912 3.1742 4.8103 5.8878 9.3908
3.1335 3.8436 4.5238 4.8103 5.8878 9.3908
3.1283 4.8164 4.0379 4.8103 5.8878 9.3908
4.1323 6.1933 6.0611 4.8103 5.8878 9.3908
4.3319 6.011 6.0164 4.8103 5.8878 9.3908
4.74 6.3104 6.2955 4.8103 5.8878 9.3908
4.2762 6.4206 4.478 4.8103 5.8878 9.3908
4.1689 6.9536 3.4067 4.8103 5.8878 9.3908
4.0117 6.4498 3.3426 4.8103 5.8878 9.3908
3.7071 5.9889 3.7413 4.8103 5.8878 9.3908
3.7146 5.3178 5.3243 4.8103 5.8878 9.3908
4.004 4.7957 6.3191 4.8103 5.8878 9.3908
4.0946 5.08 8.0889 4.8103 5.8878 9.3908
5.5584 7.1531 9.2109 4.8103 5.8878 9.3908
5.6819 7.1559 8.9441 4.8103 5.8878 9.3908
6.0828 7.215 7.9735 4.8103 5.8878 9.3908
7.9709 8.7146 9.4876 4.8103 5.8878 9.3908
9.2645 10.879 10.718 4.8103 5.8878 9.3908
7.3331 9.254 6.728 4.8103 5.8878 9.3908
4.4568 6.1075 4.3293 4.8103 5.8878 9.3908
3.6011 5.1019 4.6922 4.8103 5.8878 9.3908
3.7264 4.5632 4.0002 4.8103 5.8878 9.3908
3.1768 4.1944 3.7439 4.8103 5.8878 9.3908
3.4573 4.5853 4.5111 4.8103 5.8878 9.3908
4.5218 5.7114 4.6629 4.8103 5.8878 9.3908
4.4564 5.9098 5.1357 4.8103 5.8878 9.3908
5.8629 7.1506 6.2916 4.8103 5.8878 9.3908
5.8415 7.1104 6.5557 4.8103 5.8878 9.3908
4.4315 5.3148 5.1039 4.8103 5.8878 9.3908
4.7804 5.1383 6.3442 4.8103 5.8878 9.3908
5.777 5.8853 7.699 4.8103 5.8878 9.3908
6.0932 6.5125 9.2579 4.8103 5.8878 9.3908
5.3777 6.9036 10.741 4.8103 5.8878 9.3908
5.3404 5.7717 11.856 4.8103 5.8878 9.3908
4.6974 4.576 12.581 4.8103 5.8878 9.3908
5.4712 5.1477 14.637 4.8103 5.8878 9.3908
5.7226 5.5249 15.472 4.8103 5.8878 9.3908
6.2802 5.8774 15.52 4.8103 5.8878 9.3908
6.8601 6.3306 16.321 4.8103 5.8878 9.3908
6.0118 5.1843 16.598 4.8103 5.8878 9.3908
5.2316 4.3245 15.364 4.8103 5.8878 9.3908
6.2262 4.7081 15.107 4.8103 5.8878 9.3908
7.2565 5.5896 15.287 4.8103 5.8878 9.3908
8.0554 6.0034 15.779 4.8103 5.8878 9.3908
8.2886 5.4267 15.099 4.8103 5.8878 9.3908
7.7302 4.5807 15.027 4.8103 5.8878 9.3908
9.038 5.0768 15.79 4.8103 5.8878 9.3908
11.293 6.5896 16.343 4.8103 5.8878 9.3908
10.835 5.7513 16.703 4.8103 5.8878 9.3908
9.9885 6.4311 17.552 4.8103 5.8878 9.3908
7.8575 4.5945 16.625 4.8103 5.8878 9.3908
6.7205 3.7812 15.801 4.8103 5.8878 9.3908
6.8431 4.2282 15.578 4.8103 5.8878 9.3908
7.154 4.8461 15.955 4.8103 5.8878 9.3908
7.82 5.4377 17.747 4.8103 5.8878 9.3908
6.2564 6.229 18.423 4.8103 5.8878 9.3908
5.4171 5.572 18.435 4.8103 5.8878 9.3908
4.5096 4.5494 17.529 4.8103 5.8878 9.3908
5.7438 5.6077 17.842 4.8103 5.8878 9.3908
7.4267 7.166 18.043 4.8103 5.8878 9.3908
6.1517 6.1973 16.782 4.8103 5.8878 9.3908
5.619 5.8332 16.287 4.8103 5.8878 9.3908
5.6199 6.2173 16.115 4.8103 5.8878 9.3908
5.3804 6.3771 17.32 4.8103 5.8878 9.3908
4.4592 5.2666 17.236 4.8103 5.8878 9.3908
4.1704 4.4066 17.282 4.8103 5.8878 9.3908
3.1316 3.379 16.537 4.8103 5.8878 9.3908
3.2506 3.2568 16.379 4.8103 5.8878 9.3908
3.0051 3.238 16.393 4.8103 5.8878 9.3908
2.9356 3.3215 16.844 4.8103 5.8878 9.3908
3.0645 3.549 16.907 4.8103 5.8878 9.3908
3.6473 4.7729 15.88 4.8103 5.8878 9.3908
3.5138 4.0342 14.759 4.8103 5.8878 9.3908
4.6873 5.6976 15.572 4.8103 5.8878 9.3908
3.9717 4.6245 14.831 4.8103 5.8878 9.3908
5.3001 5.5507 14.787 4.8103 5.8878 9.3908
5.6482 5.6284 14.812 4.8103 5.8878 9.3908
6.236 6.1585 15.963 4.8103 5.8878 9.3908
5.6728 5.8426 16.672 4.8103 5.8878 9.3908
4.4083 5.4993 15.325 4.8103 5.8878 9.3908
5.7506 6.4129 14.839 4.8103 5.8878 9.3908
6.4613 5.5634 14.201 4.8103 5.8878 9.3908
5.9273 5.9343 16.41 4.8103 5.8878 9.3908
6.7185 6.9186 16.174 4.8103 5.8878 9.3908
6.7826 7.1957 17.524 4.8103 5.8878 9.3908
7.3275 8.0254 18.58 4.8103 5.8878 9.3908
6.3895 6.8548 19.63 4.8103 5.8878 9.3908
5.3181 5.3041 19.608 4.8103 5.8878 9.3908
4.3116 4.6326 18.61 4.8103 5.8878 9.3908
4.3627 4.7413 17.32 4.8103 5.8878 9.3908
5.6983 5.9145 19.909 4.8103 5.8878 9.3908
8.1845 8.6162 21.955 4.8103 5.8878 9.3908
6.4223 6.445 19.571 4.8103 5.8878 9.3908
5.8025 5.4399 18.087 4.8103 5.8878 9.3908
5.4339 5.2907 17.591 4.8103 5.8878 9.3908
5.676 5.7604 17.378 4.8103 5.8878 9.3908
4.8903 5.0706 17.273 4.8103 5.8878 9.3908
4.6228 4.8402 16.09 4.8103 5.8878 9.3908
4.7855 4.9326 15.35 4.8103 5.8878 9.3908
5.3718 5.477 16.034 4.8103 5.8878 9.3908
5.8078 5.4777 16.288 4.8103 5.8878 9.3908
7.0549 6.2683 18.436 4.8103 5.8878 9.3908
6.2168 5.528 20.753 4.8103 5.8878 9.3908
5.6243 5.3295 19.891 4.8103 5.8878 9.3908
5.8254 5.8309 19.73 4.8103 5.8878 9.3908
6.0968 6.6157 20.343 4.8103 5.8878 9.3908
7.3782 8.041 20.488 4.8103 5.8878 9.3908
7.9006 8.0427 20.685 4.8103 5.8878 9.3908
8.4004 8.1568 21.03 4.8103 5.8878 9.3908
8.8354 8.3265 21.6 4.8103 5.8878 9.3908
7.7815 6.7237 20.751 4.8103 5.8878 9.3908
7.8861 5.0548 19.878 4.8103 5.8878 9.3908
8.0494 5.9612 20.965 4.8103 5.8878 9.3908
8.2357 8.6289 21.546 4.8103 5.8878 9.3908
8.3064 6.8609 19.155 4.8103 5.8878 9.3908
8.1021 6.7605 16.754 4.8103 5.8878 9.3908
7.3475 5.2594 14.91 4.8103 5.8878 9.3908
6.4032 4.4602 12.458 4.8103 5.8878 9.3908
4.8632 3.811 13.201 4.8103 5.8878 9.3908
4.3711 4.2643 12.329 4.8103 5.8878 9.3908
4.1319 4.1377 11.581 4.8103 5.8878 9.3908
4.9395 5.1523 12.903 4.8103 5.8878 9.3908
4.8288 4.9504 10.894 4.8103 5.8878 9.3908
5.051 4.8825 10.243 4.8103 5.8878 9.3908
4.2566 4.3327 10.013 4.8103 5.8878 9.3908
3.8127 4.2074 9.8953 4.8103 5.8878 9.3908
3.815 4.1754 9.8034 4.8103 5.8878 9.3908
3.9923 4.6166 7.8444 4.8103 5.8878 9.3908
4.4943 5.166 5.8208 4.8103 5.8878 9.3908
5.598 6.2307 5.7142 4.8103 5.8878 9.3908
5.5499 5.9664 6.6672 4.8103 5.8878 9.3908
5.1228 5.7002 7.2633 4.8103 5.8878 9.3908
5.6326 6.3809 9.1209 4.8103 5.8878 9.3908
6.1998 6.5336 11.032 4.8103 5.8878 9.3908
5.6941 6.1702 9.9415 4.8103 5.8878 9.3908
4.5389 5.1121 8.3571 4.8103 5.8878 9.3908
4.5465 5.1565 8.1307 4.8103 5.8878 9.3908
4.7062 5.3579 8.4045 4.8103 5.8878 9.3908
4.5274 5.4051 9.2413 4.8103 5.8878 9.3908
5.3791 6.0357 9.9411 4.8103 5.8878 9.3908
4.969 5.5651 10.135 4.8103 5.8878 9.3908
5.154 5.7798 10.875 4.8103 5.8878 9.3908
4.5268 5.0146 10.108 4.8103 5.8878 9.3908
4.3625 4.7567 10.059 4.8103 5.8878 9.3908
4.0609 4.4822 9.3723 4.8103 5.8878 9.3908
4.3705 4.6742 8.2718 4.8103 5.8878 9.3908
3.7114 4.2872 7.8887 4.8103 5.8878 9.3908
5.1763 5.8429 9.0827 4.8103 5.8878 9.3908
5.4106 5.7346 9.9046 4.8103 5.8878 9.3908
5.2277 5.8272 10.264 4.8103 5.8878 9.3908
5.8255 5.7939 10.962 4.8103 5.8878 9.3908
5.9632 6.09 11.551 4.8103 5.8878 9.3908
5.5677 6.0391 13.247 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908
100 100 100 4.8103 5.8878 9.3908


==> images/data/football_two_actors_cams2-3-4_k0.1.txt <==
21.064 45.889 14.533 48.103 93.908 48.081
19.971 40.697 16.449 48.103 93.908 48.081
29.363 40.1 23.421 48.103 93.908 48.081
24.677 50.58 18.042 48.103 93.908 48.081
16.153 56.803 17.838 48.103 93.908 48.081
18.09 35.932 16.453 48.103 93.908 48.081
18.797 32.612 19.749 48.103 93.908 48.081
26.536 32.905 23.673 48.103 93.908 48.081
35.945 48.011 36.107 48.103 93.908 48.081
24.783 42.477 29.163 48.103 93.908 48.081
20.404 43.439 30.482 48.103 93.908 48.081
27.386 41.911 26.58 48.103 93.908 48.081
34.819 51.562 32.04 48.103 93.908 48.081
32.86 45.704 30.694 48.103 93.908 48.081
29.577 41.72 24.645 48.103 93.908 48.081
36.906 48.205 35.23 48.103 93.908 48.081
42.941 54.088 42.928 48.103 93.908 48.081
29.551 40.153 34.028 48.103 93.908 48.081
26.963 37.123 34.107 48.103 93.908 48.081
28.629 39.813 29.881 48.103 93.908 48.081
33.566 44.917 30.39 48.103 93.908 48.081
33.252 49.309 31.56 48.103 93.908 48.081
33.168 52.622 36.223 48.103 93.908 48.081
28.457 48.525 31.308 48.103 93.908 48.081
24.925 50.071 26.405 48.103 93.908 48.081
35.167 57.797 29.462 48.103 93.908 48.081
40.57 60.946 32.041 48.103 93.908 48.081
39.471 60.997 35.309 48.103 93.908 48.081
37.374 57.767 39.412 48.103 93.908 48.081
37.416 60.511 41.625 48.103 93.908 48.081
39.046 61.998 46.393 48.103 93.908 48.081
37.697 54.748 39.865 48.103 93.908 48.081
39.1 51.086 37.411 48.103 93.908 48.081
38.342 52.59 38.197 48.103 93.908 48.081
38.312 55.716 39.928 48.103 93.908 48.081
36.417 55.401 36.654 48.103 93.908 48.081
35.868 54.354 37.254 48.103 93.908 48.081
35.262 54.15 32.948 48.103 93.908 48.081
34.36 57.362 31.282 48.103 93.908 48.081
32.548 51.505 24.964 48.103 93.908 48.081
37.147 46.422 31.444 48.103 93.908 48.081
47.947 43.091 36.461 48.103 93.908 48.081
50.32 43.771 38.183 48.103 93.908 48.081
46.406 42.565 37.579 48.103 93.908 48.081
45.482 44.465 39.62 48.103 93.908 48.081
45.68 44.455 39.583 48.103 93.908 48.081
41.563 46.062 44.221 48.103 93.908 48.081
40.383 49.943 45.468 48.103 93.908 48.081
54.464 68.463 57.982 48.103 93.908 48.081
51.866 67.255 50.825 48.103 93.908 48.081
46.474 64.917 39.374 48.103 93.908 48.081
47.142 64.991 39.567 48.103 93.908 48.081
49.414 68.636 46.573 48.103 93.908 48.081
40.676 66.848 43.124 48.103 93.908 48.081
38.043 73.019 45.669 48.103 93.908 48.081
40.55 68.934 50.868 48.103 93.908 48.081
42.521 65.481 56.6 48.103 93.908 48.081
45.643 69.87 50.343 48.103 93.908 48.081
49.873 74.33 55.966 48.103 93.908 48.081
48.26 67.953 50.039 48.103 93.908 48.081
50.314 67.486 50.503 48.103 93.908 48.081
47.204 67.148 48.746 48.103 93.908 48.081
37.98 68.318 53.672 48.103 93.908 48.081
36.505 64.745 58.796 48.103 93.908 48.081
48.606 70.333 61.357 48.103 93.908 48.081
44.782 68.857 54.988 48.103 93.908 48.081
44.347 70.413 56.115 48.103 93.908 48.081
47.176 72.868 58.916 48.103 93.908 48.081
47.275 73.388 55.629 48.103 93.908 48.081
46.395 72.616 65.782 48.103 93.908 48.081
53.02 74.694 81.902 48.103 93.908 48.081
48.357 65.078 63.904 48.103 93.908 48.081
39.505 56.296 53.675 48.103 93.908 48.081
40.955 59.51 57.319 48.103 93.908 48.081
49.1 66.522 59.85 48.103 93.908 48.081
49.388 67.838 56.31 48.103 93.908 48.081
44.866 64.397 56.358 48.103 93.908 48.081
45.051 55.011 61.453 48.103 93.908 48.081
46.491 46.495 70.556 48.103 93.908 48.081
38.079 39.156 67.936 48.103 93.908 48.081
42.191 31.073 64.66 48.103 93.908 48.081
38.397 28.744 62.63 48.103 93.908 48.081
39.798 36.296 73.651 48.103 93.908 48.081
36.018 37.209 75.077 48.103 93.908 48.081
31.908 38.188 71.038 48.103 93.908 48.081
23.93 40.067 61.116 48.103 93.908 48.081
20.358 41.879 56.41 48.103 93.908 48.081
29.684 46.831 66.754 48.103 93.908 48.081
40.417 34.645 67.536 48.103 93.908 48.081
27.796 27.72 53.466 48.103 93.908 48.081
22.414 33.139 41.433 48.103 93.908 48.081
26.426 35.283 46.154 48.103 93.908 48.081
24.6 37.764 54.964 48.103 93.908 48.081
26.92 39.164 49.591 48.103 93.908 48.081
31.168 48.032 46.331 48.103 93.908 48.081
41.483 41.208 56.101 48.103 93.908 48.081
56.447 41.588 68.409 48.103 93.908 48.081
44.741 27.655 62.678 48.103 93.908 48.081
35.996 26.706 48.148 48.103 93.908 48.081
40.065 30.938 53.79 48.103 93.908 48.081
37.721 36.416 55.274 48.103 93.908 48.081
31.895 47.023 52.969 48.103 93.908 48.081
22.086 42.352 48.315 48.103 93.908 48.081
26.735 38.863 54.678 48.103 93.908 48.081
33.02 39.924 64.733 48.103 93.908 48.081
30.225 37.823 60.168 48.103 93.908 48.081
29.506 41.666 54.839 48.103 93.908 48.081
35.141 64.246 51.919 48.103 93.908 48.081
41.709 87.561 46.503 48.103 93.908 48.081
39.775 77.234 48.378 48.103 93.908 48.081
35.05 74.137 48.202 48.103 93.908 48.081
40.322 81.328 46.449 48.103 93.908 48.081
44.029 71.439 45.367 48.103 93.908 48.081
37.912 64.316 43.926 48.103 93.908 48.081
42.707 56.469 52.327 48.103 93.908 48.081
55.141 52.024 59.243 48.103 93.908 48.081
66.497 54.789 67.088 48.103 93.908 48.081
49.882 52.691 65.875 48.103 93.908 48.081
47.442 49.632 71.776 48.103 93.908 48.081
51.646 52.402 67.766 48.103 93.908 48.081
59.438 59.811 71.435 48.103 93.908 48.081
54.505 45.312 62.815 48.103 93.908 48.081
57.496 34.801 46.237 48.103 93.908 48.081
69.89 44.011 48.288 48.103 93.908 48.081
78.215 50.886 52.905 48.103 93.908 48.081
68.723 58.58 55.76 48.103 93.908 48.081
55.03 92.502 55.321 48.103 93.908 48.081
44.112 86.177 60.659 48.103 93.908 48.081
41.142 67.103 67.405 48.103 93.908 48.081
46.154 60.639 57.662 48.103 93.908 48.081
44.235 60.935 54.325 48.103 93.908 48.081
35.283 39.736 47.51 48.103 93.908 48.081
37.558 44.133 42.247 48.103 93.908 48.081
28.85 41.857 36.97 48.103 93.908 48.081
27.225 32.899 34.61 48.103 93.908 48.081
28.395 31.742 37.341 48.103 93.908 48.081
31.335 45.238 41.531 48.103 93.908 48.081
31.283 40.379 43.686 48.103 93.908 48.081
41.323 60.611 47.302 48.103 93.908 48.081
43.319 60.164 48.547 48.103 93.908 48.081
47.4 62.955 59.137 48.103 93.908 48.081
42.762 44.78 64.219 48.103 93.908 48.081
41.689 34.067 65.685 48.103 93.908 48.081
40.117 33.426 57.19 48.103 93.908 48.081
37.071 37.413 48.17 48.103 93.908 48.081
37.146 53.243 44.458 48.103 93.908 48.081
40.04 63.191 56.394 48.103 93.908 48.081
40.946 80.889 47.467 48.103 93.908 48.081
55.584 92.109 63.102 48.103 93.908 48.081
56.819 89.441 71.543 48.103 93.908 48.081
60.828 79.735 72.266 48.103 93.908 48.081
79.709 94.876 91.541 48.103 93.908 48.081
92.645 107.18 104.31 48.103 93.908 48.081
73.331 67.28 71.523 48.103 93.908 48.081
44.568 43.293 51.324 48.103 93.908 48.081
36.011 46.922 52.95 48.103 93.908 48.081
37.264 40.002 53.879 48.103 93.908 48.081
31.768 37.439 42.812 48.103 93.908 48.081
34.573 45.111 41.327 48.103 93.908 48.081
45.218 46.629 40.123 48.103 93.908 48.081
44.564 51.357 46.791 48.103 93.908 48.081
58.629 62.916 66.59 48.103 93.908 48.081
58.415 65.557 73.2 48.103 93.908 48.081
44.315 51.039 54.59 48.103 93.908 48.081
47.804 63.442 53.215 48.103 93.908 48.081
57.77 76.99 68.531 48.103 93.908 48.081
60.932 92.579 85.023 48.103 93.908 48.081
53.777 107.41 62.125 48.103 93.908 48.081
53.404 118.56 47.574 48.103 93.908 48.081
46.974 125.81 48.702 48.103 93.908 48.081
54.712 146.37 72.975 48.103 93.908 48.081
57.226 154.72 70.03 48.103 93.908 48.081
62.802 155.2 63.914 48.103 93.908 48.081
68.601 163.21 54.986 48.103 93.908 48.081
60.118 165.98 46.485 48.103 93.908 48.081
52.316 153.64 33.379 48.103 93.908 48.081
62.262 151.07 27.75 48.103 93.908 48.081
72.565 152.87 42.906 48.103 93.908 48.081
80.554 157.79 59.15 48.103 93.908 48.081
82.886 150.99 57.895 48.103 93.908 48.081
77.302 150.27 54.131 48.103 93.908 48.081
90.38 157.9 63.381 48.103 93.908 48.081
112.93 163.43 76.27 48.103 93.908 48.081
108.35 167.03 52.543 48.103 93.908 48.081
99.885 175.52 55.43 48.103 93.908 48.081
78.575 166.25 41.894 48.103 93.908 48.081
67.205 158.01 42.315 48.103 93.908 48.081
68.431 155.78 47.039 48.103 93.908 48.081
71.54 159.55 47.661 48.103 93.908 48.081
78.2 177.47 53.386 48.103 93.908 48.081
62.564 184.23 59.368 48.103 93.908 48.081
54.171 184.35 51.898 48.103 93.908 48.081
45.096 175.29 44.332 48.103 93.908 48.081
57.438 178.42 53.026 48.103 93.908 48.081
74.267 180.43 62.48 48.103 93.908 48.081
61.517 167.82 46.758 48.103 93.908 48.081
56.19 162.87 46.285 48.103 93.908 48.081
56.199 161.15 53.297 48.103 93.908 48.081
53.804 173.2 56.904 48.103 93.908 48.081
44.592 172.36 49.731 48.103 93.908 48.081
41.704 172.82 43.944 48.103 93.908 48.081
31.316 165.37 35.706 48.103 93.908 48.081
32.506 163.79 27.928 48.103 93.908 48.081
30.051 163.93 24.369 48.103 93.908 48.081
29.356 168.44 29.331 48.103 93.908 48.081
30.645 169.07 38.424 48.103 93.908 48.081
36.473 158.8 48.71 48.103 93.908 48.081
35.138 147.59 41.128 48.103 93.908 48.081
46.873 155.72 47.331 48.103 93.908 48.081
39.717 148.31 30.253 48.103 93.908 48.081
53.001 147.87 41.359 48.103 93.908 48.081
56.482 148.12 33.114 48.103 93.908 48.081
62.36 159.63 38.274 48.103 93.908 48.081
56.728 166.72 37.319 48.103 93.908 48.081
44.083 153.25 30.947 48.103 93.908 48.081
57.506 148.39 43.777 48.103 93.908 48.081
64.613 142.01 42.198 48.103 93.908 48.081
59.273 164.1 46.834 48.103 93.908 48.081
67.185 161.74 46.858 48.103 93.908 48.081
67.826 175.24 62.133 48.103 93.908 48.081
73.275 185.8 71.367 48.103 93.908 48.081
63.895 196.3 56.389 48.103 93.908 48.081
53.181 196.08 43.836 48.103 93.908 48.081
43.116 186.1 28.142 48.103 93.908 48.081
43.627 173.2 27.971 48.103 93.908 48.081
56.983 199.09 43.661 48.103 93.908 48.081
81.845 219.55 65.896 48.103 93.908 48.081
64.223 195.71 53.789 48.103 93.908 48.081
58.025 180.87 43.337 48.103 93.908 48.081
54.339 175.91 40.503 48.103 93.908 48.081
56.76 173.78 51.653 48.103 93.908 48.081
48.903 172.73 38.71 48.103 93.908 48.081
46.228 160.9 31.784 48.103 93.908 48.081
47.855 153.5 30.798 48.103 93.908 48.081
53.718 160.34 41.466 48.103 93.908 48.081
58.078 162.88 43.59 48.103 93.908 48.081
70.549 184.36 49.756 48.103 93.908 48.081
62.168 207.53 42.926 48.103 93.908 48.081
56.243 198.91 37.66 48.103 93.908 48.081
58.254 197.3 38.365 48.103 93.908 48.081
60.968 203.43 35.758 48.103 93.908 48.081
73.782 204.88 46.016 48.103 93.908 48.081
79.006 206.85 49.815 48.103 93.908 48.081
84.004 210.3 55.926 48.103 93.908 48.081
88.354 216 66.319 48.103 93.908 48.081
77.815 207.51 44.309 48.103 93.908 48.081
78.861 198.78 26.618 48.103 93.908 48.081
80.494 209.65 38.832 48.103 93.908 48.081
82.357 215.46 69.084 48.103 93.908 48.081
83.064 191.55 57.593 48.103 93.908 48.081
81.021 167.54 48.921 48.103 93.908 48.081
73.475 149.1 36.53 48.103 93.908 48.081
64.032 124.58 36.871 48.103 93.908 48.081
48.632 132.01 29.836 48.103 93.908 48.081
43.711 123.29 25.031 48.103 93.908 48.081
41.319 115.81 28.951 48.103 93.908 48.081
49.395 129.03 40.474 48.103 93.908 48.081
48.288 108.94 41.223 48.103 93.908 48.081
50.51 102.43 46.159 48.103 93.908 48.081
42.566 100.13 36.712 48.103 93.908 48.081
38.127 98.953 33.716 48.103 93.908 48.081
38.15 98.034 31.363 48.103 93.908 48.081
39.923 78.444 37.274 48.103 93.908 48.081
44.943 58.208 50.083 48.103 93.908 48.081
55.98 57.142 63.569 48.103 93.908 48.081
55.499 66.672 59.67 48.103 93.908 48.081
51.228 72.633 46.802 48.103 93.908 48.081
56.326 91.209 51.738 48.103 93.908 48.081
61.998 110.32 56.033 48.103 93.908 48.081
56.941 99.415 50.655 48.103 93.908 48.081
45.389 83.571 35.198 48.103 93.908 48.081
45.465 81.307 37.329 48.103 93.908 48.081
47.062 84.045 40.897 48.103 93.908 48.081
45.274 92.413 38.866 48.103 93.908 48.081
53.791 99.411 44.92 48.103 93.908 48.081
49.69 101.35 50.451 48.103 93.908 48.081
51.54 108.75 59.031 48.103 93.908 48.081
45.268 101.08 48.136 48.103 93.908 48.081
43.625 100.59 45.462 48.103 93.908 48.081
40.609 93.723 33.555 48.103 93.908 48.081
43.705 82.718 28.209 48.103 93.908 48.081
37.114 78.887 34.152 48.103 93.908 48.081
51.763 90.827 57.126 48.103 93.908 48.081
54.106 99.046 56.288 48.103 93.908 48.081
52.277 102.64 56.247 48.103 93.908 48.081
58.255 109.62 51.713 48.103 93.908 48.081
59.632 115.51 49.84 48.103 93.908 48.081
55.677 132.47 47.061 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081
100 100 100 48.103 93.908 48.081


==> images/data/football_two_actors_cams2-3-4_k0.1_allJoints.txt <==
2.4848 3.5492 1.4664 7.1877 10.726 4.5354
2.3376 3.1665 1.6344 7.1877 10.726 4.5354
3.1265 3.0296 2.207 7.1877 10.726 4.5354
2.8856 3.8366 1.7076 7.1877 10.726 4.5354
2.2765 4.2416 1.582 7.1877 10.726 4.5354
2.4292 2.8429 1.5631 7.1877 10.726 4.5354
2.6726 2.9169 1.8689 7.1877 10.726 4.5354
3.3377 2.8616 2.4279 7.1877 10.726 4.5354
4.0099 3.7107 3.4918 7.1877 10.726 4.5354
3.067 3.3617 2.9077 7.1877 10.726 4.5354
2.4622 3.4697 2.7232 7.1877 10.726 4.5354
2.9671 3.1854 2.3135 7.1877 10.726 4.5354
3.5973 3.991 2.8904 7.1877 10.726 4.5354
3.3101 3.4219 2.8489 7.1877 10.726 4.5354
3.0781 3.0605 2.4917 7.1877 10.726 4.5354
3.6005 3.5728 3.3056 7.1877 10.726 4.5354
4.0856 4.0024 3.9164 7.1877 10.726 4.5354
3.0944 2.9817 2.9622 7.1877 10.726 4.5354
3.0671 2.899 2.9711 7.1877 10.726 4.5354
3.1716 3.0336 2.5278 7.1877 10.726 4.5354
3.5423 3.4094 2.5902 7.1877 10.726 4.5354
3.6117 3.6193 2.9007 7.1877 10.726 4.5354
3.7415 3.894 3.5231 7.1877 10.726 4.5354
3.3087 3.569 3.0664 7.1877 10.726 4.5354
2.9412 3.736 2.6655 7.1877 10.726 4.5354
3.7598 4.4584 3.0441 7.1877 10.726 4.5354
4.0219 4.5668 3.1804 7.1877 10.726 4.5354
3.9953 4.5954 3.4437 7.1877 10.726 4.5354
3.7809 4.2039 3.622 7.1877 10.726 4.5354
3.7109 4.4609 3.5838 7.1877 10.726 4.5354
3.8925 4.6433 3.9226 7.1877 10.726 4.5354
3.6811 4.0734 3.3938 7.1877 10.726 4.5354
3.7516 3.9662 3.4465 7.1877 10.726 4.5354
3.7161 4.0676 3.6361 7.1877 10.726 4.5354
3.8845 4.3436 3.8655 7.1877 10.726 4.5354
3.5474 4.1339 3.4269 7.1877 10.726 4.5354
3.3266 3.94 3.2246 7.1877 10.726 4.5354
3.494 4.1005 3.1131 7.1877 10.726 4.5354
3.7438 4.5322 3.3538 7.1877 10.726 4.5354
3.6813 4.2512 3.1053 7.1877 10.726 4.5354
3.873 4.114 3.1244 7.1877 10.726 4.5354
4.3969 4.2169 3.4304 7.1877 10.726 4.5354
4.6507 4.7118 3.4768 7.1877 10.726 4.5354
4.4522 4.8383 3.1624 7.1877 10.726 4.5354
4.5935 5.0928 3.3864 7.1877 10.726 4.5354
4.4632 5.7288 3.6927 7.1877 10.726 4.5354
4.8346 6.7018 4.3576 7.1877 10.726 4.5354
4.717 6.8902 3.782 7.1877 10.726 4.5354
5.0614 7.9626 4.1971 7.1877 10.726 4.5354
4.5957 7.7774 3.7831 7.1877 10.726 4.5354
4.2435 7.6429 3.2072 7.1877 10.726 4.5354
4.3982 7.6568 3.0606 7.1877 10.726 4.5354
4.5331 8.1227 3.576 7.1877 10.726 4.5354
4.058 8.0624 3.3519 7.1877 10.726 4.5354
3.9441 8.3398 3.6032 7.1877 10.726 4.5354
4.0724 8.2316 3.4669 7.1877 10.726 4.5354
4.0514 8.1661 4.0024 7.1877 10.726 4.5354
4.4823 8.3442 3.5053 7.1877 10.726 4.5354
4.7481 8.5369 3.988 7.1877 10.726 4.5354
4.262 7.9763 3.8107 7.1877 10.726 4.5354
4.2212 7.7044 3.962 7.1877 10.726 4.5354
4.3189 7.9135 3.52 7.1877 10.726 4.5354
4.0053 8.1762 3.9595 7.1877 10.726 4.5354
3.9015 8.1326 4.0153 7.1877 10.726 4.5354
4.6829 8.6079 4.0223 7.1877 10.726 4.5354
4.4173 8.4087 3.3925 7.1877 10.726 4.5354
4.4218 8.4373 3.535 7.1877 10.726 4.5354
4.5448 8.5086 3.6937 7.1877 10.726 4.5354
4.3561 8.4983 3.4844 7.1877 10.726 4.5354
4.1708 8.463 4.2552 7.1877 10.726 4.5354
4.734 8.6784 5.6915 7.1877 10.726 4.5354
4.4663 8.0266 4.2277 7.1877 10.726 4.5354
4.0741 7.5998 3.5371 7.1877 10.726 4.5354
4.1441 7.7395 3.8269 7.1877 10.726 4.5354
4.5056 8.1418 4.1287 7.1877 10.726 4.5354
4.3226 7.9454 3.9967 7.1877 10.726 4.5354
4.107 7.4538 4.0624 7.1877 10.726 4.5354
4.0252 6.7052 4.306 7.1877 10.726 4.5354
4.5862 6.0179 4.9354 7.1877 10.726 4.5354
3.9791 5.2201 5.0716 7.1877 10.726 4.5354
4.2526 4.0263 5.2783 7.1877 10.726 4.5354
4.0461 3.5435 5.4793 7.1877 10.726 4.5354
4.1827 3.8454 6.2885 7.1877 10.726 4.5354
4.3163 4.1641 6.6419 7.1877 10.726 4.5354
4.1574 4.3659 7.0232 7.1877 10.726 4.5354
3.3852 4.2016 5.534 7.1877 10.726 4.5354
2.7738 4.0033 4.7089 7.1877 10.726 4.5354
3.4899 4.5341 5.1042 7.1877 10.726 4.5354
4.3845 4.0503 5.2433 7.1877 10.726 4.5354
3.5452 3.3157 4.1202 7.1877 10.726 4.5354
3.3674 3.7291 3.5237 7.1877 10.726 4.5354
3.6388 3.9066 3.6791 7.1877 10.726 4.5354
3.5461 4.2612 4.306 7.1877 10.726 4.5354
4.004 4.4669 3.9212 7.1877 10.726 4.5354
4.6304 5.6291 4.2677 7.1877 10.726 4.5354
5.2324 5.2419 4.807 7.1877 10.726 4.5354
6.4746 5.4229 5.6772 7.1877 10.726 4.5354
5.3393 3.8572 5.1777 7.1877 10.726 4.5354
4.5021 3.4354 4.1548 7.1877 10.726 4.5354
4.5821 3.6183 4.5037 7.1877 10.726 4.5354
4.6934 3.9561 5.043 7.1877 10.726 4.5354
4.0822 4.912 4.7558 7.1877 10.726 4.5354
3.4045 4.0579 4.2504 7.1877 10.726 4.5354
3.6423 3.9593 4.7965 7.1877 10.726 4.5354
4.1406 4.047 5.408 7.1877 10.726 4.5354
4.0566 3.929 5.1055 7.1877 10.726 4.5354
4.4624 4.5531 4.8628 7.1877 10.726 4.5354
4.9604 6.3235 4.9405 7.1877 10.726 4.5354
5.4342 7.8395 4.6619 7.1877 10.726 4.5354
5.2011 6.9484 4.5485 7.1877 10.726 4.5354
4.8665 6.5472 4.3417 7.1877 10.726 4.5354
4.8533 6.9932 4.1639 7.1877 10.726 4.5354
4.7847 5.6875 4.1138 7.1877 10.726 4.5354
4.2503 5.1111 3.9058 7.1877 10.726 4.5354
4.5027 4.6584 4.5977 7.1877 10.726 4.5354
5.3302 4.5847 5.1366 7.1877 10.726 4.5354
6.4389 5.2255 6.0262 7.1877 10.726 4.5354
5.105 4.9697 5.6228 7.1877 10.726 4.5354
4.5024 4.6044 5.5459 7.1877 10.726 4.5354
5.2477 4.8803 5.2992 7.1877 10.726 4.5354
6.3908 5.8583 6.09 7.1877 10.726 4.5354
5.781 4.8511 5.5018 7.1877 10.726 4.5354
5.8675 4.0094 4.2206 7.1877 10.726 4.5354
7.0363 4.3367 4.5202 7.1877 10.726 4.5354
8.0324 5.0744 5.1569 7.1877 10.726 4.5354
7.3503 5.584 5.3934 7.1877 10.726 4.5354
6.4728 7.5903 5.2281 7.1877 10.726 4.5354
5.6429 7.2661 4.955 7.1877 10.726 4.5354
5.3377 6.0455 6.0923 7.1877 10.726 4.5354
5.8729 5.8917 5.3577 7.1877 10.726 4.5354
5.6375 5.7511 5.0126 7.1877 10.726 4.5354
4.6408 3.8482 4.4003 7.1877 10.726 4.5354
4.565 4.3088 3.9634 7.1877 10.726 4.5354
3.7147 4.0481 3.3083 7.1877 10.726 4.5354
3.5242 3.5161 3.0199 7.1877 10.726 4.5354
3.6494 3.4432 3.2773 7.1877 10.726 4.5354
3.9446 4.775 3.5304 7.1877 10.726 4.5354
4.2195 4.2743 3.727 7.1877 10.726 4.5354
5.0983 6.1589 4.4636 7.1877 10.726 4.5354
5.1442 6.0948 4.5214 7.1877 10.726 4.5354
5.1207 6.056 5.2381 7.1877 10.726 4.5354
4.382 3.7188 5.1831 7.1877 10.726 4.5354
4.4001 2.9762 5.114 7.1877 10.726 4.5354
4.0842 2.7241 4.2438 7.1877 10.726 4.5354
3.886 3.3313 3.6522 7.1877 10.726 4.5354
4.0519 4.5122 3.5589 7.1877 10.726 4.5354
4.4457 5.504 4.7215 7.1877 10.726 4.5354
4.3511 6.5424 4.0572 7.1877 10.726 4.5354
5.358 7.0219 4.6288 7.1877 10.726 4.5354
5.7256 6.9332 5.4481 7.1877 10.726 4.5354
6.3817 6.3978 5.9812 7.1877 10.726 4.5354
8.6129 8.2402 7.4589 7.1877 10.726 4.5354
10.444 10.204 8.7218 7.1877 10.726 4.5354
10.61 8.901 6.8584 7.1877 10.726 4.5354
9.7225 8.5659 6.0588 7.1877 10.726 4.5354
9.5764 9.424 6.4558 7.1877 10.726 4.5354
9.551 9.4142 6.4426 7.1877 10.726 4.5354
8.804 8.5164 5.4779 7.1877 10.726 4.5354
8.438 8.1736 4.9953 7.1877 10.726 4.5354
8.4372 7.7168 4.8403 7.1877 10.726 4.5354
7.8731 7.5087 5.3756 7.1877 10.726 4.5354
8.5508 8.1514 6.1987 7.1877 10.726 4.5354
8.4821 8.4871 6.0439 7.1877 10.726 4.5354
7.5478 7.4457 5.0629 7.1877 10.726 4.5354
6.6347 7.4821 5.2169 7.1877 10.726 4.5354
6.2846 7.4165 5.6598 7.1877 10.726 4.5354
6.1823 8.044 6.3518 7.1877 10.726 4.5354
5.9372 9.2179 4.5895 7.1877 10.726 4.5354
5.5761 9.8975 3.5885 7.1877 10.726 4.5354
4.9294 10.096 4.1083 7.1877 10.726 4.5354
5.7949 11.2 5.8019 7.1877 10.726 4.5354
6.3022 11.855 6.041 7.1877 10.726 4.5354
6.7212 12.388 5.5784 7.1877 10.726 4.5354
7.8767 13.244 4.6574 7.1877 10.726 4.5354
7.4838 14.681 3.9722 7.1877 10.726 4.5354
8.1695 14.844 3.2655 7.1877 10.726 4.5354
10.266 16.161 3.0761 7.1877 10.726 4.5354
11.963 17.139 3.8527 7.1877 10.726 4.5354
13.377 18.239 4.8081 7.1877 10.726 4.5354
13.861 17.934 4.4379 7.1877 10.726 4.5354
13.941 18.364 4.3446 7.1877 10.726 4.5354
14.628 18.773 5.3231 7.1877 10.726 4.5354
15.888 19.838 7.1095 7.1877 10.726 4.5354
15.162 20.458 5.2452 7.1877 10.726 4.5354
14.299 21.125 5.4097 7.1877 10.726 4.5354
11.577 20.176 4.0795 7.1877 10.726 4.5354
10.085 19.487 4.2433 7.1877 10.726 4.5354
9.977 19.098 5.0088 7.1877 10.726 4.5354
9.9331 19.289 5.1577 7.1877 10.726 4.5354
10.193 20.266 5.5268 7.1877 10.726 4.5354
8.7341 20.805 6.0095 7.1877 10.726 4.5354
8.1886 20.518 5.4623 7.1877 10.726 4.5354
7.6604 19.175 4.9681 7.1877 10.726 4.5354
9.3252 19.361 5.8667 7.1877 10.726 4.5354
11.433 19.901 6.7144 7.1877 10.726 4.5354
10.733 19.527 5.0673 7.1877 10.726 4.5354
10.961 20.19 5.0633 7.1877 10.726 4.5354
11.589 20.406 6.1759 7.1877 10.726 4.5354
12.055 21.025 7.1147 7.1877 10.726 4.5354
11.571 20.713 6.8481 7.1877 10.726 4.5354
11.69 20.687 6.4237 7.1877 10.726 4.5354
11.277 20.415 6.1817 7.1877 10.726 4.5354
11.005 20.408 5.724 7.1877 10.726 4.5354
10.352 20.594 5.93 7.1877 10.726 4.5354
9.8451 20.442 6.062 7.1877 10.726 4.5354
9.7251 19.757 6.604 7.1877 10.726 4.5354
9.8745 18.503 7.063 7.1877 10.726 4.5354
9.9545 17.122 6.808 7.1877 10.726 4.5354
10.028 17.21 7.0144 7.1877 10.726 4.5354
8.6745 16.478 4.9282 7.1877 10.726 4.5354
8.3514 16.254 4.8836 7.1877 10.726 4.5354
9.1191 16.039 4.9528 7.1877 10.726 4.5354
10.178 16.887 5.0642 7.1877 10.726 4.5354
10.644 17.627 5.2891 7.1877 10.726 4.5354
10.661 18.03 6.0103 7.1877 10.726 4.5354
10.075 17.833 3.8893 7.1877 10.726 4.5354
11.876 18.232 4.4104 7.1877 10.726 4.5354
12.284 19.152 4.4639 7.1877 10.726 4.5354
13.64 19.571 4.5073 7.1877 10.726 4.5354
14.237 20.619 5.6703 7.1877 10.726 4.5354
15.035 21.572 6.0582 7.1877 10.726 4.5354
14.57 22.947 5.0156 7.1877 10.726 4.5354
12.721 23.385 4.1907 7.1877 10.726 4.5354
10.919 22.231 3.1346 7.1877 10.726 4.5354
9.8454 20.612 3.2073 7.1877 10.726 4.5354
9.4442 21.037 4.1155 7.1877 10.726 4.5354
10.271 21.514 5.8469 7.1877 10.726 4.5354
9.139 19.723 5.1332 7.1877 10.726 4.5354
9.2584 18.618 4.2656 7.1877 10.726 4.5354
9.7007 18.872 4.1174 7.1877 10.726 4.5354
10.267 19.111 4.4006 7.1877 10.726 4.5354
10.285 20.064 3.8841 7.1877 10.726 4.5354
10.618 20.289 3.499 7.1877 10.726 4.5354
10.922 19.917 3.3531 7.1877 10.726 4.5354
11.427 20.682 4.0625 7.1877 10.726 4.5354
11.599 20.945 4.1908 7.1877 10.726 4.5354
12.903 22.188 4.9649 7.1877 10.726 4.5354
12.638 23.532 4.5282 7.1877 10.726 4.5354
12.728 22.571 4.3396 7.1877 10.726 4.5354
12.551 21.972 4.1325 7.1877 10.726 4.5354
12.885 22.544 3.7912 7.1877 10.726 4.5354
13.797 22.691 4.6503 7.1877 10.726 4.5354
14.911 22.986 5.2961 7.1877 10.726 4.5354
15.839 23.269 6.3705 7.1877 10.726 4.5354
16.139 23.675 7.2472 7.1877 10.726 4.5354
15.332 22.57 6.1825 7.1877 10.726 4.5354
14.953 21.683 5.45 7.1877 10.726 4.5354
14.629 21.577 6.0279 7.1877 10.726 4.5354
14.67 21.9 7.9444 7.1877 10.726 4.5354
13.983 20.13 6.4531 7.1877 10.726 4.5354
14.382 18.823 5.8456 7.1877 10.726 4.5354
14.062 17.45 4.1877 7.1877 10.726 4.5354
14.584 17.354 4.4129 7.1877 10.726 4.5354
14.021 17.113 3.4772 7.1877 10.726 4.5354
12.318 16.424 3.1229 7.1877 10.726 4.5354
12.094 16.427 3.1366 7.1877 10.726 4.5354
12.618 17.821 4.2055 7.1877 10.726 4.5354
12.5 17.601 4.3271 7.1877 10.726 4.5354
12.575 17.965 4.6345 7.1877 10.726 4.5354
11.215 17.516 3.8593 7.1877 10.726 4.5354
10.213 17.46 3.6587 7.1877 10.726 4.5354
9.2942 16.822 3.5599 7.1877 10.726 4.5354
8.7376 14.86 3.9757 7.1877 10.726 4.5354
8.2812 13.228 5.0256 7.1877 10.726 4.5354
8.7082 12.796 6.5301 7.1877 10.726 4.5354
8.4708 13.406 6.4909 7.1877 10.726 4.5354
8.2458 13.472 5.9231 7.1877 10.726 4.5354
8.5301 14.278 6.5151 7.1877 10.726 4.5354
9.0696 15.471 6.0448 7.1877 10.726 4.5354
8.6976 14.71 5.5123 7.1877 10.726 4.5354
8.1909 13.836 3.9807 7.1877 10.726 4.5354
8.6463 14.056 3.8856 7.1877 10.726 4.5354
9.1096 13.971 3.963 7.1877 10.726 4.5354
8.9725 14.524 3.7942 7.1877 10.726 4.5354
9.4069 15.088 4.1996 7.1877 10.726 4.5354
9.1096 15.299 4.5517 7.1877 10.726 4.5354
9.227 16.175 5.021 7.1877 10.726 4.5354
8.315 15.159 4.4465 7.1877 10.726 4.5354
7.6536 14.912 4.2642 7.1877 10.726 4.5354
7.2218 14.08 3.3835 7.1877 10.726 4.5354
6.5171 12.519 3.1388 7.1877 10.726 4.5354
5.8414 11.892 3.4158 7.1877 10.726 4.5354
6.3471 11.696 4.9371 7.1877 10.726 4.5354
6.658 12.225 5.1603 7.1877 10.726 4.5354
6.932 12.553 5.0574 7.1877 10.726 4.5354
8.1866 13.266 4.8131 7.1877 10.726 4.5354
9.3578 14.113 5.4661 7.1877 10.726 4.5354
9.8067 15.887 5.1646 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354
100 100 100 7.1877 10.726 4.5354


==> images/data/football_two_actors_cams2-3-4_k0.1_onlyLimb.txt <==
2.1064 4.5889 1.4533 4.8103 9.3908 4.8081
1.9971 4.0697 1.6449 4.8103 9.3908 4.8081
2.9363 4.01 2.3421 4.8103 9.3908 4.8081
2.4677 5.058 1.8042 4.8103 9.3908 4.8081
1.6153 5.6803 1.7838 4.8103 9.3908 4.8081
1.809 3.5932 1.6453 4.8103 9.3908 4.8081
1.8797 3.2612 1.9749 4.8103 9.3908 4.8081
2.6536 3.2905 2.3673 4.8103 9.3908 4.8081
3.5945 4.8011 3.6107 4.8103 9.3908 4.8081
2.4783 4.2477 2.9163 4.8103 9.3908 4.8081
2.0404 4.3439 3.0482 4.8103 9.3908 4.8081
2.7386 4.1911 2.658 4.8103 9.3908 4.8081
3.4819 5.1562 3.204 4.8103 9.3908 4.8081
3.286 4.5704 3.0694 4.8103 9.3908 4.8081
2.9577 4.172 2.4645 4.8103 9.3908 4.8081
3.6906 4.8205 3.523 4.8103 9.3908 4.8081
4.2941 5.4088 4.2928 4.8103 9.3908 4.8081
2.9551 4.0153 3.4028 4.8103 9.3908 4.8081
2.6963 3.7123 3.4107 4.8103 9.3908 4.8081
2.8629 3.9813 2.9881 4.8103 9.3908 4.8081
3.3566 4.4917 3.039 4.8103 9.3908 4.8081
3.3252 4.9309 3.156 4.8103 9.3908 4.8081
3.3168 5.2622 3.6223 4.8103 9.3908 4.8081
2.8457 4.8525 3.1308 4.8103 9.3908 4.8081
2.4925 5.0071 2.6405 4.8103 9.3908 4.8081
3.5167 5.7797 2.9462 4.8103 9.3908 4.8081
4.057 6.0946 3.2041 4.8103 9.3908 4.8081
3.9471 6.0997 3.5309 4.8103 9.3908 4.8081
3.7374 5.7767 3.9412 4.8103 9.3908 4.8081
3.7416 6.0511 4.1625 4.8103 9.3908 4.8081
3.9046 6.1998 4.6393 4.8103 9.3908 4.8081
3.7697 5.4748 3.9865 4.8103 9.3908 4.8081
3.91 5.1086 3.7411 4.8103 9.3908 4.8081
3.8342 5.259 3.8197 4.8103 9.3908 4.8081
3.8312 5.5716 3.9928 4.8103 9.3908 4.8081
3.6417 5.5401 3.6654 4.8103 9.3908 4.8081
3.5868 5.4354 3.7254 4.8103 9.3908 4.8081
3.5262 5.415 3.2948 4.8103 9.3908 4.8081
3.436 5.7362 3.1282 4.8103 9.3908 4.8081
3.2548 5.1505 2.4964 4.8103 9.3908 4.8081
3.7147 4.6422 3.1444 4.8103 9.3908 4.8081
4.7947 4.3091 3.6461 4.8103 9.3908 4.8081
5.032 4.3771 3.8183 4.8103 9.3908 4.8081
4.6406 4.2565 3.7579 4.8103 9.3908 4.8081
4.5482 4.4465 3.962 4.8103 9.3908 4.8081
4.568 4.4455 3.9583 4.8103 9.3908 4.8081
4.1563 4.6062 4.4221 4.8103 9.3908 4.8081
4.0383 4.9943 4.5468 4.8103 9.3908 4.8081
5.4464 6.8463 5.7982 4.8103 9.3908 4.8081
5.1866 6.7255 5.0825 4.8103 9.3908 4.8081
4.6474 6.4917 3.9374 4.8103 9.3908 4.8081
4.7142 6.4991 3.9567 4.8103 9.3908 4.8081
4.9414 6.8636 4.6573 4.8103 9.3908 4.8081
4.0676 6.6848 4.3124 4.8103 9.3908 4.8081
3.8043 7.3019 4.5669 4.8103 9.3908 4.8081
4.055 6.8934 5.0868 4.8103 9.3908 4.8081
4.2521 6.5481 5.66 4.8103 9.3908 4.8081
4.5643 6.987 5.0343 4.8103 9.3908 4.8081
4.9873 7.433 5.5966 4.8103 9.3908 4.8081
4.826 6.7953 5.0039 4.8103 9.3908 4.8081
5.0314 6.7486 5.0503 4.8103 9.3908 4.8081
4.7204 6.7148 4.8746 4.8103 9.3908 4.8081
3.798 6.8318 5.3672 4.8103 9.3908 4.8081
3.6505 6.4745 5.8796 4.8103 9.3908 4.8081
4.8606 7.0333 6.1357 4.8103 9.3908 4.8081
4.4782 6.8857 5.4988 4.8103 9.3908 4.8081
4.4347 7.0413 5.6115 4.8103 9.3908 4.8081
4.7176 7.2868 5.8916 4.8103 9.3908 4.8081
4.7275 7.3388 5.5629 4.8103 9.3908 4.8081
4.6395 7.2616 6.5782 4.8103 9.3908 4.8081
5.302 7.4694 8.1902 4.8103 9.3908 4.8081
4.8357 6.5078 6.3904 4.8103 9.3908 4.8081
3.9505 5.6296 5.3675 4.8103 9.3908 4.8081
4.0955 5.951 5.7319 4.8103 9.3908 4.8081
4.91 6.6522 5.985 4.8103 9.3908 4.8081
4.9388 6.7838 5.631 4.8103 9.3908 4.8081
4.4866 6.4397 5.6358 4.8103 9.3908 4.8081
4.5051 5.5011 6.1453 4.8103 9.3908 4.8081
4.6491 4.6495 7.0556 4.8103 9.3908 4.8081
3.8079 3.9156 6.7936 4.8103 9.3908 4.8081
4.2191 3.1073 6.466 4.8103 9.3908 4.8081
3.8397 2.8744 6.263 4.8103 9.3908 4.8081
3.9798 3.6296 7.3651 4.8103 9.3908 4.8081
3.6018 3.7209 7.5077 4.8103 9.3908 4.8081
3.1908 3.8188 7.1038 4.8103 9.3908 4.8081
2.393 4.0067 6.1116 4.8103 9.3908 4.8081
2.0358 4.1879 5.641 4.8103 9.3908 4.8081
2.9684 4.6831 6.6754 4.8103 9.3908 4.8081
4.0417 3.4645 6.7536 4.8103 9.3908 4.8081
2.7796 2.772 5.3466 4.8103 9.3908 4.8081
2.2414 3.3139 4.1433 4.8103 9.3908 4.8081
2.6426 3.5283 4.6154 4.8103 9.3908 4.8081
2.46 3.7764 5.4964 4.8103 9.3908 4.8081
2.692 3.9164 4.9591 4.8103 9.3908 4.8081
3.1168 4.8032 4.6331 4.8103 9.3908 4.8081
4.1483 4.1208 5.6101 4.8103 9.3908 4.8081
5.6447 4.1588 6.8409 4.8103 9.3908 4.8081
4.4741 2.7655 6.2678 4.8103 9.3908 4.8081
3.5996 2.6706 4.8148 4.8103 9.3908 4.8081
4.0065 3.0938 5.379 4.8103 9.3908 4.8081
3.7721 3.6416 5.5274 4.8103 9.3908 4.8081
3.1895 4.7023 5.2969 4.8103 9.3908 4.8081
2.2086 4.2352 4.8315 4.8103 9.3908 4.8081
2.6735 3.8863 5.4678 4.8103 9.3908 4.8081
3.302 3.9924 6.4733 4.8103 9.3908 4.8081
3.0225 3.7823 6.0168 4.8103 9.3908 4.8081
2.9506 4.1666 5.4839 4.8103 9.3908 4.8081
3.5141 6.4246 5.1919 4.8103 9.3908 4.8081
4.1709 8.7561 4.6503 4.8103 9.3908 4.8081
3.9775 7.7234 4.8378 4.8103 9.3908 4.8081
3.505 7.4137 4.8202 4.8103 9.3908 4.8081
4.0322 8.1328 4.6449 4.8103 9.3908 4.8081
4.4029 7.1439 4.5367 4.8103 9.3908 4.8081
3.7912 6.4316 4.3926 4.8103 9.3908 4.8081
4.2707 5.6469 5.2327 4.8103 9.3908 4.8081
5.5141 5.2024 5.9243 4.8103 9.3908 4.8081
6.6497 5.4789 6.7088 4.8103 9.3908 4.8081
4.9882 5.2691 6.5875 4.8103 9.3908 4.8081
4.7442 4.9632 7.1776 4.8103 9.3908 4.8081
5.1646 5.2402 6.7766 4.8103 9.3908 4.8081
5.9438 5.9811 7.1435 4.8103 9.3908 4.8081
5.4505 4.5312 6.2815 4.8103 9.3908 4.8081
5.7496 3.4801 4.6237 4.8103 9.3908 4.8081
6.989 4.4011 4.8288 4.8103 9.3908 4.8081
7.8215 5.0886 5.2905 4.8103 9.3908 4.8081
6.8723 5.858 5.576 4.8103 9.3908 4.8081
5.503 9.2502 5.5321 4.8103 9.3908 4.8081
4.4112 8.6177 6.0659 4.8103 9.3908 4.8081
4.1142 6.7103 6.7405 4.8103 9.3908 4.8081
4.6154 6.0639 5.7662 4.8103 9.3908 4.8081
4.4235 6.0935 5.4325 4.8103 9.3908 4.8081
3.5283 3.9736 4.751 4.8103 9.3908 4.8081
3.7558 4.4133 4.2247 4.8103 9.3908 4.8081
2.885 4.1857 3.697 4.8103 9.3908 4.8081
2.7225 3.2899 3.461 4.8103 9.3908 4.8081
2.8395 3.1742 3.7341 4.8103 9.3908 4.8081
3.1335 4.5238 4.1531 4.8103 9.3908 4.8081
3.1283 4.0379 4.3686 4.8103 9.3908 4.8081
4.1323 6.0611 4.7302 4.8103 9.3908 4.8081
4.3319 6.0164 4.8547 4.8103 9.3908 4.8081
4.74 6.2955 5.9137 4.8103 9.3908 4.8081
4.2762 4.478 6.4219 4.8103 9.3908 4.8081
4.1689 3.4067 6.5685 4.8103 9.3908 4.8081
4.0117 3.3426 5.719 4.8103 9.3908 4.8081
3.7071 3.7413 4.817 4.8103 9.3908 4.8081
3.7146 5.3243 4.4458 4.8103 9.3908 4.8081
4.004 6.3191 5.6394 4.8103 9.3908 4.8081
4.0946 8.0889 4.7467 4.8103 9.3908 4.8081
5.5584 9.2109 6.3102 4.8103 9.3908 4.8081
5.6819 8.9441 7.1543 4.8103 9.3908 4.8081
6.0828 7.9735 7.2266 4.8103 9.3908 4.8081
7.9709 9.4876 9.1541 4.8103 9.3908 4.8081
9.2645 10.718 10.431 4.8103 9.3908 4.8081
7.3331 6.728 7.1523 4.8103 9.3908 4.8081
4.4568 4.3293 5.1324 4.8103 9.3908 4.8081
3.6011 4.6922 5.295 4.8103 9.3908 4.8081
3.7264 4.0002 5.3879 4.8103 9.3908 4.8081
3.1768 3.7439 4.2812 4.8103 9.3908 4.8081
3.4573 4.5111 4.1327 4.8103 9.3908 4.8081
4.5218 4.6629 4.0123 4.8103 9.3908 4.8081
4.4564 5.1357 4.6791 4.8103 9.3908 4.8081
5.8629 6.2916 6.659 4.8103 9.3908 4.8081
5.8415 6.5557 7.32 4.8103 9.3908 4.8081
4.4315 5.1039 5.459 4.8103 9.3908 4.8081
4.7804 6.3442 5.3215 4.8103 9.3908 4.8081
5.777 7.699 6.8531 4.8103 9.3908 4.8081
6.0932 9.2579 8.5023 4.8103 9.3908 4.8081
5.3777 10.741 6.2125 4.8103 9.3908 4.8081
5.3404 11.856 4.7574 4.8103 9.3908 4.8081
4.6974 12.581 4.8702 4.8103 9.3908 4.8081
5.4712 14.637 7.2975 4.8103 9.3908 4.8081
5.7226 15.472 7.003 4.8103 9.3908 4.8081
6.2802 15.52 6.3914 4.8103 9.3908 4.8081
6.8601 16.321 5.4986 4.8103 9.3908 4.8081
6.0118 16.598 4.6485 4.8103 9.3908 4.8081
5.2316 15.364 3.3379 4.8103 9.3908 4.8081
6.2262 15.107 2.775 4.8103 9.3908 4.8081
7.2565 15.287 4.2906 4.8103 9.3908 4.8081
8.0554 15.779 5.915 4.8103 9.3908 4.8081
8.2886 15.099 5.7895 4.8103 9.3908 4.8081
7.7302 15.027 5.4131 4.8103 9.3908 4.8081
9.038 15.79 6.3381 4.8103 9.3908 4.8081
11.293 16.343 7.627 4.8103 9.3908 4.8081
10.835 16.703 5.2543 4.8103 9.3908 4.8081
9.9885 17.552 5.543 4.8103 9.3908 4.8081
7.8575 16.625 4.1894 4.8103 9.3908 4.8081
6.7205 15.801 4.2315 4.8103 9.3908 4.8081
6.8431 15.578 4.7039 4.8103 9.3908 4.8081
7.154 15.955 4.7661 4.8103 9.3908 4.8081
7.82 17.747 5.3386 4.8103 9.3908 4.8081
6.2564 18.423 5.9368 4.8103 9.3908 4.8081
5.4171 18.435 5.1898 4.8103 9.3908 4.8081
4.5096 17.529 4.4332 4.8103 9.3908 4.8081
5.7438 17.842 5.3026 4.8103 9.3908 4.8081
7.4267 18.043 6.248 4.8103 9.3908 4.8081
6.1517 16.782 4.6758 4.8103 9.3908 4.8081
5.619 16.287 4.6285 4.8103 9.3908 4.8081
5.6199 16.115 5.3297 4.8103 9.3908 4.8081
5.3804 17.32 5.6904 4.8103 9.3908 4.8081
4.4592 17.236 4.9731 4.8103 9.3908 4.8081
4.1704 17.282 4.3944 4.8103 9.3908 4.8081
3.1316 16.537 3.5706 4.8103 9.3908 4.8081
3.2506 16.379 2.7928 4.8103 9.3908 4.8081
3.0051 16.393 2.4369 4.8103 9.3908 4.8081
2.9356 16.844 2.9331 4.8103 9.3908 4.8081
3.0645 16.907 3.8424 4.8103 9.3908 4.8081
3.6473 15.88 4.871 4.8103 9.3908 4.8081
3.5138 14.759 4.1128 4.8103 9.3908 4.8081
4.6873 15.572 4.7331 4.8103 9.3908 4.8081
3.9717 14.831 3.0253 4.8103 9.3908 4.8081
5.3001 14.787 4.1359 4.8103 9.3908 4.8081
5.6482 14.812 3.3114 4.8103 9.3908 4.8081
6.236 15.963 3.8274 4.8103 9.3908 4.8081
5.6728 16.672 3.7319 4.8103 9.3908 4.8081
4.4083 15.325 3.0947 4.8103 9.3908 4.8081
5.7506 14.839 4.3777 4.8103 9.3908 4.8081
6.4613 14.201 4.2198 4.8103 9.3908 4.8081
5.9273 16.41 4.6834 4.8103 9.3908 4.8081
6.7185 16.174 4.6858 4.8103 9.3908 4.8081
6.7826 17.524 6.2133 4.8103 9.3908 4.8081
7.3275 18.58 7.1367 4.8103 9.3908 4.8081
6.3895 19.63 5.6389 4.8103 9.3908 4.8081
5.3181 19.608 4.3836 4.8103 9.3908 4.8081
4.3116 18.61 2.8142 4.8103 9.3908 4.8081
4.3627 17.32 2.7971 4.8103 9.3908 4.8081
5.6983 19.909 4.3661 4.8103 9.3908 4.8081
8.1845 21.955 6.5896 4.8103 9.3908 4.8081
6.4223 19.571 5.3789 4.8103 9.3908 4.8081
5.8025 18.087 4.3337 4.8103 9.3908 4.8081
5.4339 17.591 4.0503 4.8103 9.3908 4.8081
5.676 17.378 5.1653 4.8103 9.3908 4.8081
4.8903 17.273 3.871 4.8103 9.3908 4.8081
4.6228 16.09 3.1784 4.8103 9.3908 4.8081
4.7855 15.35 3.0798 4.8103 9.3908 4.8081
5.3718 16.034 4.1466 4.8103 9.3908 4.8081
5.8078 16.288 4.359 4.8103 9.3908 4.8081
7.0549 18.436 4.9756 4.8103 9.3908 4.8081
6.2168 20.753 4.2926 4.8103 9.3908 4.8081
5.6243 19.891 3.766 4.8103 9.3908 4.8081
5.8254 19.73 3.8365 4.8103 9.3908 4.8081
6.0968 20.343 3.5758 4.8103 9.3908 4.8081
7.3782 20.488 4.6016 4.8103 9.3908 4.8081
7.9006 20.685 4.9815 4.8103 9.3908 4.8081
8.4004 21.03 5.5926 4.8103 9.3908 4.8081
8.8354 21.6 6.6319 4.8103 9.3908 4.8081
7.7815 20.751 4.4309 4.8103 9.3908 4.8081
7.8861 19.878 2.6618 4.8103 9.3908 4.8081
8.0494 20.965 3.8832 4.8103 9.3908 4.8081
8.2357 21.546 6.9084 4.8103 9.3908 4.8081
8.3064 19.155 5.7593 4.8103 9.3908 4.8081
8.1021 16.754 4.8921 4.8103 9.3908 4.8081
7.3475 14.91 3.653 4.8103 9.3908 4.8081
6.4032 12.458 3.6871 4.8103 9.3908 4.8081
4.8632 13.201 2.9836 4.8103 9.3908 4.8081
4.3711 12.329 2.5031 4.8103 9.3908 4.8081
4.1319 11.581 2.8951 4.8103 9.3908 4.8081
4.9395 12.903 4.0474 4.8103 9.3908 4.8081
4.8288 10.894 4.1223 4.8103 9.3908 4.8081
5.051 10.243 4.6159 4.8103 9.3908 4.8081
4.2566 10.013 3.6712 4.8103 9.3908 4.8081
3.8127 9.8953 3.3716 4.8103 9.3908 4.8081
3.815 9.8034 3.1363 4.8103 9.3908 4.8081
3.9923 7.8444 3.7274 4.8103 9.3908 4.8081
4.4943 5.8208 5.0083 4.8103 9.3908 4.8081
5.598 5.7142 6.3569 4.8103 9.3908 4.8081
5.5499 6.6672 5.967 4.8103 9.3908 4.8081
5.1228 7.2633 4.6802 4.8103 9.3908 4.8081
5.6326 9.1209 5.1738 4.8103 9.3908 4.8081
6.1998 11.032 5.6033 4.8103 9.3908 4.8081
5.6941 9.9415 5.0655 4.8103 9.3908 4.8081
4.5389 8.3571 3.5198 4.8103 9.3908 4.8081
4.5465 8.1307 3.7329 4.8103 9.3908 4.8081
4.7062 8.4045 4.0897 4.8103 9.3908 4.8081
4.5274 9.2413 3.8866 4.8103 9.3908 4.8081
5.3791 9.9411 4.492 4.8103 9.3908 4.8081
4.969 10.135 5.0451 4.8103 9.3908 4.8081
5.154 10.875 5.9031 4.8103 9.3908 4.8081
4.5268 10.108 4.8136 4.8103 9.3908 4.8081
4.3625 10.059 4.5462 4.8103 9.3908 4.8081
4.0609 9.3723 3.3555 4.8103 9.3908 4.8081
4.3705 8.2718 2.8209 4.8103 9.3908 4.8081
3.7114 7.8887 3.4152 4.8103 9.3908 4.8081
5.1763 9.0827 5.7126 4.8103 9.3908 4.8081
5.4106 9.9046 5.6288 4.8103 9.3908 4.8081
5.2277 10.264 5.6247 4.8103 9.3908 4.8081
5.8255 10.962 5.1713 4.8103 9.3908 4.8081
5.9632 11.551 4.984 4.8103 9.3908 4.8081
5.5677 13.247 4.7061 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081
100 100 100 4.8103 9.3908 4.8081


==> images/data/ms_walk_2cam_resolution.txt <==
14.598 14.203 13.87 14.557 26.928 26.861 53.097 29.391
12.816 13.168 12.643 13.174 26.928 26.861 53.097 29.391
12.366 12.677 11.818 12.885 26.928 26.861 53.097 29.391
11.918 12.287 12.88 12.706 26.928 26.861 53.097 29.391
11.257 12.048 13.063 12.23 26.928 26.861 53.097 29.391
11.219 12.578 12.876 12.433 26.928 26.861 53.097 29.391
10.999 11.595 12.146 11.506 26.928 26.861 53.097 29.391
10.191 10.829 13.81 11.09 26.928 26.861 53.097 29.391
9.6882 10.113 11.869 10.499 26.928 26.861 53.097 29.391
9.5805 10.107 13.25 10.194 26.928 26.861 53.097 29.391
9.5403 9.996 12.945 9.8494 26.928 26.861 53.097 29.391
9.2491 9.7745 12.649 9.7458 26.928 26.861 53.097 29.391
8.795 9.3195 11.133 9.1444 26.928 26.861 53.097 29.391
8.9118 9.1815 10.529 9.2034 26.928 26.861 53.097 29.391
7.9526 7.5261 10.301 8.2223 26.928 26.861 53.097 29.391
8.3444 8.5399 10.851 8.6031 26.928 26.861 53.097 29.391
9.3248 8.8647 11.029 9.1231 26.928 26.861 53.097 29.391
8.2594 7.8125 9.3955 8.3738 26.928 26.861 53.097 29.391
9.1252 8.6262 9.5531 9.7023 26.928 26.861 53.097 29.391
9.8583 9.7262 10.564 9.8252 26.928 26.861 53.097 29.391
10.09 10.364 11.842 10.255 26.928 26.861 53.097 29.391
8.6791 8.7908 12.244 8.3434 26.928 26.861 53.097 29.391
10.42 10.429 12.002 10.058 26.928 26.861 53.097 29.391
10.096 10.497 10.056 10.248 26.928 26.861 53.097 29.391
11.153 10.535 8.9139 10.599 26.928 26.861 53.097 29.391
11.068 11.363 8.7931 11.018 26.928 26.861 53.097 29.391
11.708 11.405 7.7987 11.029 26.928 26.861 53.097 29.391
13.107 12.884 8.2384 13.031 26.928 26.861 53.097 29.391
12.816 12.518 7.8746 12.701 26.928 26.861 53.097 29.391
12.869 12.101 8.0761 11.958 26.928 26.861 53.097 29.391
12.771 11.444 8.3781 11.569 26.928 26.861 53.097 29.391
11.379 10.429 8.3891 10.727 26.928 26.861 53.097 29.391
12.317 12.276 7.7385 12.406 26.928 26.861 53.097 29.391
11.627 11.367 7.6252 10.743 26.928 26.861 53.097 29.391
11.277 12.082 7.4055 11.869 26.928 26.861 53.097 29.391
10.146 11.253 8.2016 11.339 26.928 26.861 53.097 29.391
10.216 10.439 8.2482 10.547 26.928 26.861 53.097 29.391
10.171 10.228 8.4425 10.651 26.928 26.861 53.097 29.391
10.95 10.592 7.7756 11.022 26.928 26.861 53.097 29.391
9.6247 9.5194 7.3558 9.4195 26.928 26.861 53.097 29.391
10.386 9.5534 7.7096 9.5163 26.928 26.861 53.097 29.391
7.38 6.4798 7.2092 6.5692 26.928 26.861 53.097 29.391
7.638 7.3128 7.0239 7.8947 26.928 26.861 53.097 29.391
7.368 6.8096 6.9599 7.2217 26.928 26.861 53.097 29.391
6.2479 6.0366 6.2159 6.4249 26.928 26.861 53.097 29.391
6.8843 6.3446 9.1398 6.8401 26.928 26.861 53.097 29.391
6.6451 6.6 7.7688 7.0826 26.928 26.861 53.097 29.391
8.6292 7.3735 7.8042 7.6375 26.928 26.861 53.097 29.391
9.1026 8.2518 8.4481 8.854 26.928 26.861 53.097 29.391
9.1784 9.5803 7.1323 9.6354 26.928 26.861 53.097 29.391
10.448 10.295 8.1255 10.589 26.928 26.861 53.097 29.391
11.144 10.758 8.4125 10.568 26.928 26.861 53.097 29.391
12.671 11.488 9.2829 11.761 26.928 26.861 53.097 29.391
11.391 11.153 10.312 11.232 26.928 26.861 53.097 29.391
13.172 13.222 12.108 13.095 26.928 26.861 53.097 29.391
11.696 12.144 11.661 11.986 26.928 26.861 53.097 29.391
13.107 12.755 11.858 12.483 26.928 26.861 53.097 29.391
12.412 11.789 12.915 11.53 26.928 26.861 53.097 29.391
11.486 10.635 13.652 10.639 26.928 26.861 53.097 29.391
10.969 10.386 12.8 10.155 26.928 26.861 53.097 29.391
11.401 11.622 11.698 11.007 26.928 26.861 53.097 29.391
9.9722 9.9123 10.441 10.131 26.928 26.861 53.097 29.391
10.328 9.3272 8.2074 9.2704 26.928 26.861 53.097 29.391
9.7536 9.6211 7.9251 9.6558 26.928 26.861 53.097 29.391
9.1623 8.6856 7.9919 8.3009 26.928 26.861 53.097 29.391
9.6526 9.5488 8.8302 9.0189 26.928 26.861 53.097 29.391
8.7445 9.3217 8.1442 8.0608 26.928 26.861 53.097 29.391
11.902 11.178 8.7543 11.181 26.928 26.861 53.097 29.391
12.783 11.805 9.6929 11.644 26.928 26.861 53.097 29.391
12.527 12.042 12.053 11.933 26.928 26.861 53.097 29.391
12.226 12.705 12.995 12.069 26.928 26.861 53.097 29.391
12.313 11.554 12.001 11.823 26.928 26.861 53.097 29.391
12.554 11.491 10.909 11.439 26.928 26.861 53.097 29.391
11.486 10.79 8.5924 10.651 26.928 26.861 53.097 29.391
9.547 9.3402 9.7897 8.9441 26.928 26.861 53.097 29.391
7.3062 8.0772 8.4767 7.4241 26.928 26.861 53.097 29.391
8.1942 8.7602 7.8239 8.1933 26.928 26.861 53.097 29.391
9.4583 8.6001 9.1322 8.7277 26.928 26.861 53.097 29.391
8.3046 7.3984 9.5181 7.7145 26.928 26.861 53.097 29.391
8.9973 9.6354 9.7775 9.1792 26.928 26.861 53.097 29.391
7.7851 7.8265 9.9121 7.4303 26.928 26.861 53.097 29.391
5.932 7.9885 8.9384 7.6732 26.928 26.861 53.097 29.391
6.095 8.1405 9.511 7.338 26.928 26.861 53.097 29.391
7.6094 8.5395 9.9174 8.5662 26.928 26.861 53.097 29.391
10.082 10.24 10.622 10.399 26.928 26.861 53.097 29.391
8.4937 9.0427 10.474 8.9913 26.928 26.861 53.097 29.391
7.7084 8.3729 9.2209 8.3644 26.928 26.861 53.097 29.391
9.0633 9.3799 9.4085 8.9187 26.928 26.861 53.097 29.391
7.8513 6.6306 11.289 7.1911 26.928 26.861 53.097 29.391
7.1543 7.8139 10.897 7.4323 26.928 26.861 53.097 29.391
6.6633 6.9758 10.255 6.7896 26.928 26.861 53.097 29.391
6.109 6.1297 10.061 5.9383 26.928 26.861 53.097 29.391
6.3665 6.4595 10.517 5.8579 26.928 26.861 53.097 29.391
6.2341 6.8603 9.9003 6.843 26.928 26.861 53.097 29.391
6.5168 6.5939 9.6534 6.5964 26.928 26.861 53.097 29.391
5.7497 6.7625 9.9319 6.543 26.928 26.861 53.097 29.391
5.9744 6.8643 9.245 7.2047 26.928 26.861 53.097 29.391
6.9229 7.258 9.9421 7.299 26.928 26.861 53.097 29.391
6.7068 6.8739 9.6173 6.6234 26.928 26.861 53.097 29.391
9.0487 9.2407 9.2868 9.1207 26.928 26.861 53.097 29.391
9.3634 10.372 9.1728 9.4694 26.928 26.861 53.097 29.391
10.732 11.385 9.7622 10.948 26.928 26.861 53.097 29.391
12.399 11.75 10.427 11.044 26.928 26.861 53.097 29.391
10.778 10.67 9.8532 10.149 26.928 26.861 53.097 29.391
10.238 10.302 10.836 10.079 26.928 26.861 53.097 29.391
11.644 11.522 9.0617 10.833 26.928 26.861 53.097 29.391
10.776 10.702 9.1271 10.031 26.928 26.861 53.097 29.391
11.847 12.258 10.25 11.554 26.928 26.861 53.097 29.391
12.392 13.235 10.62 12.262 26.928 26.861 53.097 29.391
11.651 12.454 10.333 11.382 26.928 26.861 53.097 29.391
10.602 11.125 10.407 9.954 26.928 26.861 53.097 29.391
13.287 13.599 10.032 12.064 26.928 26.861 53.097 29.391
12.661 13.575 10.523 10.723 26.928 26.861 53.097 29.391
13.618 14.265 11.566 12.889 26.928 26.861 53.097 29.391
14.241 14.926 11.09 12.997 26.928 26.861 53.097 29.391
13.84 14.749 11.889 13.713 26.928 26.861 53.097 29.391
14.168 14.228 11.451 13.359 26.928 26.861 53.097 29.391
12.122 12.307 12.494 11.18 26.928 26.861 53.097 29.391
14.848 15.536 14.21 14.395 26.928 26.861 53.097 29.391
11.904 12.743 14.768 12.048 26.928 26.861 53.097 29.391
16.633 15.78 14.671 16 26.928 26.861 53.097 29.391
15.481 14.852 15.747 14.668 26.928 26.861 53.097 29.391
15.344 15.175 14.927 15.794 26.928 26.861 53.097 29.391
16.117 15.539 14.551 17.056 26.928 26.861 53.097 29.391
16.547 14.89 14.414 16.447 26.928 26.861 53.097 29.391
15.137 15.19 14.736 17.137 26.928 26.861 53.097 29.391
16.72 16.569 13.855 18.104 26.928 26.861 53.097 29.391
15.505 16.396 16.361 18.039 26.928 26.861 53.097 29.391
19.907 17.994 19.642 18.892 26.928 26.861 53.097 29.391
18.495 17.615 20.253 19.116 26.928 26.861 53.097 29.391
17.815 17.444 19.43 18.382 26.928 26.861 53.097 29.391
18.117 18.7 18.785 19.562 26.928 26.861 53.097 29.391
15.537 15.957 19.27 16.966 26.928 26.861 53.097 29.391
16.012 15.732 19.203 16.855 26.928 26.861 53.097 29.391
17.508 17.82 15.985 18.038 26.928 26.861 53.097 29.391
16.219 16.874 17.282 16.101 26.928 26.861 53.097 29.391
18.62 17.841 18.674 17.642 26.928 26.861 53.097 29.391
14.744 14.933 17.612 15.16 26.928 26.861 53.097 29.391
14.69 14.28 15.262 14.277 26.928 26.861 53.097 29.391
15.728 16.434 13.233 16.616 26.928 26.861 53.097 29.391
14.218 14.924 13.843 15.141 26.928 26.861 53.097 29.391
15.329 15.86 13.988 16.193 26.928 26.861 53.097 29.391
16.067 16.045 17.053 16.315 26.928 26.861 53.097 29.391
15.318 14.232 15.815 14.501 26.928 26.861 53.097 29.391
16.32 16.049 17.351 16.075 26.928 26.861 53.097 29.391
14.65 15.649 16.35 16.183 26.928 26.861 53.097 29.391
14.568 14.213 15.566 14.656 26.928 26.861 53.097 29.391
16.615 17.125 14.347 17.267 26.928 26.861 53.097 29.391
14.79 15.554 15.528 15.112 26.928 26.861 53.097 29.391
15.475 17.654 16.117 16.694 26.928 26.861 53.097 29.391
15.384 14.766 16.806 14.871 26.928 26.861 53.097 29.391
18.97 17.567 28.528 18.223 26.928 26.861 53.097 29.391
29.579 28.03 38.141 29.663 26.928 26.861 53.097 29.391
40.953 37.618 42.709 32.752 26.928 26.861 53.097 29.391
42.233 32.479 45.253 37.766 26.928 26.861 53.097 29.391
39.672 35.417 45.628 35.956 26.928 26.861 53.097 29.391
42.625 40.578 48.062 42.955 26.928 26.861 53.097 29.391
41.36 39.012 53.638 43.258 26.928 26.861 53.097 29.391
39.924 40.467 55.142 41.115 26.928 26.861 53.097 29.391
43.552 44.699 57.847 42.998 26.928 26.861 53.097 29.391
35.635 41.516 59.388 38.259 26.928 26.861 53.097 29.391
36.031 36.355 59.785 36.974 26.928 26.861 53.097 29.391
35.411 38.432 64.665 40.682 26.928 26.861 53.097 29.391
32.51 35.663 62.679 35.187 26.928 26.861 53.097 29.391
29.654 34.087 66.069 33.02 26.928 26.861 53.097 29.391
27.701 31.447 73.401 33.649 26.928 26.861 53.097 29.391
29.163 31.66 76.85 32.034 26.928 26.861 53.097 29.391
28.471 35.668 73.93 33.911 26.928 26.861 53.097 29.391
28.636 35.325 74.665 34.668 26.928 26.861 53.097 29.391
33.817 39.787 82.226 39.319 26.928 26.861 53.097 29.391
34.094 38.144 89.838 38.293 26.928 26.861 53.097 29.391
38.731 43.283 95.343 43.479 26.928 26.861 53.097 29.391
39.96 44.643 104.35 45.392 26.928 26.861 53.097 29.391
42.65 42.479 109.54 44.327 26.928 26.861 53.097 29.391
43.822 43.277 114.35 48.408 26.928 26.861 53.097 29.391
39.986 41.147 119.68 46.666 26.928 26.861 53.097 29.391
39.338 42.44 123.58 48.237 26.928 26.861 53.097 29.391
43.918 45.414 130.51 48.781 26.928 26.861 53.097 29.391
43.673 45.484 127.88 51.286 26.928 26.861 53.097 29.391
51.926 45.993 129.86 60.496 26.928 26.861 53.097 29.391
56.428 51.742 132.81 63.933 26.928 26.861 53.097 29.391
60.47 59.228 133.24 70.033 26.928 26.861 53.097 29.391
61.246 66.28 135.83 69.073 26.928 26.861 53.097 29.391
61.207 64.681 136 70.762 26.928 26.861 53.097 29.391
65.389 69.704 134.59 73.145 26.928 26.861 53.097 29.391
73.114 78.287 136.09 79.28 26.928 26.861 53.097 29.391
77.443 81.754 142.5 80.158 26.928 26.861 53.097 29.391
75.106 78.534 152.11 83.07 26.928 26.861 53.097 29.391
73.051 79.7 161.58 79.021 26.928 26.861 53.097 29.391
73.453 78.535 161.11 81.418 26.928 26.861 53.097 29.391
71.46 75.064 160.19 76.074 26.928 26.861 53.097 29.391
69.75 73.001 164.08 72.424 26.928 26.861 53.097 29.391
65.801 68.345 167.3 70.891 26.928 26.861 53.097 29.391
65.602 70.065 163.14 68.811 26.928 26.861 53.097 29.391
68.008 69.002 156.46 64.725 26.928 26.861 53.097 29.391
70.897 68.905 152.07 64.231 26.928 26.861 53.097 29.391
72.908 63.661 151.58 64.572 26.928 26.861 53.097 29.391
65.01 56.325 154.01 56.578 26.928 26.861 53.097 29.391
59.346 50.005 151.24 51.986 26.928 26.861 53.097 29.391
40.821 39.927 144.25 43.834 26.928 26.861 53.097 29.391
40.09 36.691 139.58 42.21 26.928 26.861 53.097 29.391
33.704 32.931 138.97 40.098 26.928 26.861 53.097 29.391
32.369 33.938 142.57 40.453 26.928 26.861 53.097 29.391
32.414 33.131 137.18 41.471 26.928 26.861 53.097 29.391
32.801 31.323 134.12 37.624 26.928 26.861 53.097 29.391
29.858 29.47 132.78 32.038 26.928 26.861 53.097 29.391
34.697 34.307 127.38 34.686 26.928 26.861 53.097 29.391
31.161 31.429 113.7 33.309 26.928 26.861 53.097 29.391
30.22 28.405 101.1 32.013 26.928 26.861 53.097 29.391
25.266 25.411 92.558 27.851 26.928 26.861 53.097 29.391
25.184 24.798 88.732 26.629 26.928 26.861 53.097 29.391
25.217 23.382 88.95 23.995 26.928 26.861 53.097 29.391
28.449 26.129 92.058 27.994 26.928 26.861 53.097 29.391
27.576 27.464 92.547 31.318 26.928 26.861 53.097 29.391
25.835 26.168 91.091 27.815 26.928 26.861 53.097 29.391
27.816 26.583 93.302 27.401 26.928 26.861 53.097 29.391
25.814 25.375 92.6 26.809 26.928 26.861 53.097 29.391
26.106 26.755 95.676 29.456 26.928 26.861 53.097 29.391
24.595 25.203 92.667 30.237 26.928 26.861 53.097 29.391
26.2 26.513 95.12 31.444 26.928 26.861 53.097 29.391
28.718 27.301 93.233 34.174 26.928 26.861 53.097 29.391
28.414 27.55 91.508 32.541 26.928 26.861 53.097 29.391
25.485 26.125 96.097 29.537 26.928 26.861 53.097 29.391
27.136 25.386 98.644 30.566 26.928 26.861 53.097 29.391
25.849 25.297 97.549 31.492 26.928 26.861 53.097 29.391
24.873 24.662 96.326 34.769 26.928 26.861 53.097 29.391
26.056 22.218 95.15 32.769 26.928 26.861 53.097 29.391
26.07 23.552 92.277 33.613 26.928 26.861 53.097 29.391
23.636 22.261 93.355 29.327 26.928 26.861 53.097 29.391
22.969 22.715 98.672 29.697 26.928 26.861 53.097 29.391
21.681 22.053 101.19 30.269 26.928 26.861 53.097 29.391
21.311 19.963 98.453 30.7 26.928 26.861 53.097 29.391
21.265 20.922 101.6 31.898 26.928 26.861 53.097 29.391
21.109 19.143 104.77 31.563 26.928 26.861 53.097 29.391
22.845 21.635 107.87 30.578 26.928 26.861 53.097 29.391
24.066 22.441 111.61 31.466 26.928 26.861 53.097 29.391
23.529 22.707 116.28 29.885 26.928 26.861 53.097 29.391
22.291 21.287 116.1 27.261 26.928 26.861 53.097 29.391
22.178 22.027 112.41 29.068 26.928 26.861 53.097 29.391
23.941 23.337 108.62 29.936 26.928 26.861 53.097 29.391
26.195 25.266 105.4 31.998 26.928 26.861 53.097 29.391
25.145 24.365 108.19 28.977 26.928 26.861 53.097 29.391
23.733 23.636 115.46 28.531 26.928 26.861 53.097 29.391
22.182 22.32 108.73 27.773 26.928 26.861 53.097 29.391
23.1 21.442 109.05 29.134 26.928 26.861 53.097 29.391
24.178 23.139 110.72 30.854 26.928 26.861 53.097 29.391
24.415 22.413 109 29.428 26.928 26.861 53.097 29.391
24.641 23.802 105.77 29.607 26.928 26.861 53.097 29.391
25.99 23.749 105.08 31.85 26.928 26.861 53.097 29.391
24.928 23.512 106.39 32.515 26.928 26.861 53.097 29.391
25.582 24.115 106.65 33.308 26.928 26.861 53.097 29.391
25.222 23.428 98.365 32.204 26.928 26.861 53.097 29.391
23.078 21.511 96.288 30.852 26.928 26.861 53.097 29.391
21.874 20.962 97.573 30.384 26.928 26.861 53.097 29.391
21.347 21.292 95.771 32.376 26.928 26.861 53.097 29.391
23.641 24.691 94.709 37.338 26.928 26.861 53.097 29.391
27.714 28.525 89.64 39.575 26.928 26.861 53.097 29.391
30.64 30.723 89.714 54.142 26.928 26.861 53.097 29.391
38.547 40.257 87.194 66.262 26.928 26.861 53.097 29.391
53.008 48.669 86.979 75.383 26.928 26.861 53.097 29.391
62.037 60.899 83.851 81.806 26.928 26.861 53.097 29.391
62.655 63.194 79.721 82.318 26.928 26.861 53.097 29.391
65.168 64.263 76.734 79.675 26.928 26.861 53.097 29.391
70.515 68.768 77.166 86.919 26.928 26.861 53.097 29.391
73.884 74.675 80.633 90.492 26.928 26.861 53.097 29.391
79.718 82.772 84.703 95.676 26.928 26.861 53.097 29.391
85.522 89.809 86.17 104.1 26.928 26.861 53.097 29.391
76.837 78.168 87.577 110.91 26.928 26.861 53.097 29.391
76.69 69.64 83.027 90.641 26.928 26.861 53.097 29.391
78.386 62.542 80.672 80.251 26.928 26.861 53.097 29.391
62.565 56.33 80.225 64.44 26.928 26.861 53.097 29.391
62.24 55.802 75.198 59.74 26.928 26.861 53.097 29.391
55.808 52.009 76.087 53.812 26.928 26.861 53.097 29.391
54.538 53.165 72.818 51.396 26.928 26.861 53.097 29.391
57.954 55.873 74.801 53.7 26.928 26.861 53.097 29.391
61.67 58.393 78.724 57.723 26.928 26.861 53.097 29.391
60.758 57.63 79.95 56.432 26.928 26.861 53.097 29.391
66.197 62.42 80.824 56.415 26.928 26.861 53.097 29.391
70.811 66.555 77.901 61.364 26.928 26.861 53.097 29.391
61.848 61.527 73.593 58.119 26.928 26.861 53.097 29.391
65.158 64.135 72.134 62.682 26.928 26.861 53.097 29.391
63.409 63.273 72.713 64.39 26.928 26.861 53.097 29.391
62.291 60.998 74.632 62.451 26.928 26.861 53.097 29.391
59.818 56.604 75.167 60.277 26.928 26.861 53.097 29.391
52.719 52.716 72.651 58.018 26.928 26.861 53.097 29.391
50.393 48.438 66.84 53.64 26.928 26.861 53.097 29.391
49.149 45.596 65.673 54.316 26.928 26.861 53.097 29.391
50.795 49.232 59.026 60.916 26.928 26.861 53.097 29.391
46.24 46.224 54.605 58.286 26.928 26.861 53.097 29.391
52.987 47.565 49.85 58.694 26.928 26.861 53.097 29.391
55.742 52.576 42.023 60.48 26.928 26.861 53.097 29.391
51.961 58.339 40.051 56.38 26.928 26.861 53.097 29.391
59 58.192 42.19 61.328 26.928 26.861 53.097 29.391
56.891 48.226 43.104 56.147 26.928 26.861 53.097 29.391
43.019 46.928 46.202 47.625 26.928 26.861 53.097 29.391
42.414 46.51 49.423 46.275 26.928 26.861 53.097 29.391
38.184 48.278 48.992 45.294 26.928 26.861 53.097 29.391
38.006 45.673 50.719 40.417 26.928 26.861 53.097 29.391
36.982 48.624 53.531 40.315 26.928 26.861 53.097 29.391
35.039 45.369 59.491 36.356 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391
100 100 100 100 26.928 26.861 53.097 29.391


==> images/data/ms_walk_model.txt <==
2.2872 2.3131 6.4595 2.2305 2.2503 5.968 16.491 19.424 6.1248 6.8766
2.1526 2.3411 6.6839 2.0115 2.1946 5.968 16.491 19.424 6.1248 6.8766
2.4036 2.5888 8.7634 2.0235 2.4077 5.968 16.491 19.424 6.1248 6.8766
2.6281 2.9758 11.136 1.9808 2.6248 5.968 16.491 19.424 6.1248 6.8766
2.9411 3.5303 12.735 1.9875 2.9181 5.968 16.491 19.424 6.1248 6.8766
3.2072 3.9645 13.825 1.9792 3.155 5.968 16.491 19.424 6.1248 6.8766
3.4066 4.2345 16.066 2.0072 3.4126 5.968 16.491 19.424 6.1248 6.8766
3.4473 4.5675 21.19 1.8645 3.489 5.968 16.491 19.424 6.1248 6.8766
3.5787 4.6259 25.097 1.9083 3.6146 5.968 16.491 19.424 6.1248 6.8766
3.5831 4.6469 24.768 1.7514 3.6233 5.968 16.491 19.424 6.1248 6.8766
3.7558 4.6871 24.055 1.7942 3.7454 5.968 16.491 19.424 6.1248 6.8766
3.7485 4.7467 23.631 1.9889 3.8078 5.968 16.491 19.424 6.1248 6.8766
3.6268 4.6726 23.313 1.8268 3.6726 5.968 16.491 19.424 6.1248 6.8766
3.6144 4.6677 23.123 1.8715 3.6272 5.968 16.491 19.424 6.1248 6.8766
3.5241 4.6063 22.702 1.8441 3.5308 5.968 16.491 19.424 6.1248 6.8766
3.5165 4.5741 22.41 1.8748 3.5192 5.968 16.491 19.424 6.1248 6.8766
3.5358 4.396 22.379 1.8909 3.4823 5.968 16.491 19.424 6.1248 6.8766
3.2838 4.4755 22.264 1.9765 3.2101 5.968 16.491 19.424 6.1248 6.8766
2.9793 4.5771 22.235 1.9429 2.9186 5.968 16.491 19.424 6.1248 6.8766
2.8468 4.7643 22.254 2.2093 2.812 5.968 16.491 19.424 6.1248 6.8766
2.7104 4.7864 22.634 2.1186 2.6842 5.968 16.491 19.424 6.1248 6.8766
2.4821 4.739 22.942 1.9839 2.4287 5.968 16.491 19.424 6.1248 6.8766
1.8207 5.0524 22.844 2.1847 1.8172 5.968 16.491 19.424 6.1248 6.8766
1.842 5.0603 22.659 2.2019 1.841 5.968 16.491 19.424 6.1248 6.8766
1.8188 5.2756 100 2.1725 1.7849 5.968 16.491 19.424 6.1248 6.8766
1.8093 5.2947 100 2.2972 1.813 5.968 16.491 19.424 6.1248 6.8766
1.7929 5.4237 100 2.3982 1.7481 5.968 16.491 19.424 6.1248 6.8766
1.8253 5.6705 100 2.4384 1.8355 5.968 16.491 19.424 6.1248 6.8766
1.8222 6.0054 100 2.4434 1.7954 5.968 16.491 19.424 6.1248 6.8766
1.8255 6.2175 100 2.4624 1.7884 5.968 16.491 19.424 6.1248 6.8766
1.746 6.3569 100 2.4369 1.6714 5.968 16.491 19.424 6.1248 6.8766
1.6012 6.4464 100 2.2104 1.5816 5.968 16.491 19.424 6.1248 6.8766
1.7231 6.7578 100 2.2663 1.7014 5.968 16.491 19.424 6.1248 6.8766
1.62 6.9509 100 2.2208 1.603 5.968 16.491 19.424 6.1248 6.8766
1.6632 7.2548 100 1.7459 1.6537 5.968 16.491 19.424 6.1248 6.8766
1.47 7.4484 100 1.616 1.4997 5.968 16.491 19.424 6.1248 6.8766
1.5634 7.4121 100 1.6622 1.5683 5.968 16.491 19.424 6.1248 6.8766
1.4907 7.289 100 1.589 1.5297 5.968 16.491 19.424 6.1248 6.8766
1.5929 7.299 100 1.6695 1.5724 5.968 16.491 19.424 6.1248 6.8766
1.5459 7.2471 100 1.6119 1.5509 5.968 16.491 19.424 6.1248 6.8766
1.5216 7.0445 100 1.5691 1.4818 5.968 16.491 19.424 6.1248 6.8766
1.3873 6.9962 100 1.4498 1.3353 5.968 16.491 19.424 6.1248 6.8766
1.4295 6.7837 100 1.5155 1.4113 5.968 16.491 19.424 6.1248 6.8766
1.4347 6.6184 100 1.5509 1.3838 5.968 16.491 19.424 6.1248 6.8766
1.4305 6.5612 100 1.5865 1.3707 5.968 16.491 19.424 6.1248 6.8766
1.4009 6.379 100 1.6055 1.3524 5.968 16.491 19.424 6.1248 6.8766
1.4393 6.0798 100 2.1058 1.4143 5.968 16.491 19.424 6.1248 6.8766
1.5133 5.8313 100 1.9825 1.4216 5.968 16.491 19.424 6.1248 6.8766
2.0062 5.9404 100 2.7646 2.0432 5.968 16.491 19.424 6.1248 6.8766
2.4125 5.6748 100 2.6701 2.4483 5.968 16.491 19.424 6.1248 6.8766
2.4245 5.4588 100 2.5804 2.3926 5.968 16.491 19.424 6.1248 6.8766
2.3007 5.2145 100 2.4979 2.2739 5.968 16.491 19.424 6.1248 6.8766
2.1814 4.944 100 2.4131 2.0863 5.968 16.491 19.424 6.1248 6.8766
2.0465 4.9732 100 2.2269 1.9989 5.968 16.491 19.424 6.1248 6.8766
2.0466 4.9433 100 2.2925 2.0393 5.968 16.491 19.424 6.1248 6.8766
1.9526 4.932 100 2.4609 1.958 5.968 16.491 19.424 6.1248 6.8766
1.9678 5.0013 100 2.3628 1.9085 5.968 16.491 19.424 6.1248 6.8766
1.9283 5.1804 100 2.4859 1.9067 5.968 16.491 19.424 6.1248 6.8766
1.9465 5.435 100 2.4033 1.8599 5.968 16.491 19.424 6.1248 6.8766
1.8521 5.4415 100 2.2181 1.8291 5.968 16.491 19.424 6.1248 6.8766
1.9477 5.6237 100 2.3541 1.948 5.968 16.491 19.424 6.1248 6.8766
1.8807 5.6805 100 2.1298 1.7315 5.968 16.491 19.424 6.1248 6.8766
1.7605 5.6563 100 2.1009 1.706 5.968 16.491 19.424 6.1248 6.8766
1.707 5.5981 100 2.0697 1.7086 5.968 16.491 19.424 6.1248 6.8766
1.6524 5.7228 100 1.9859 1.6121 5.968 16.491 19.424 6.1248 6.8766
1.631 5.8839 100 1.964 1.6164 5.968 16.491 19.424 6.1248 6.8766
1.6178 5.9134 100 2.1038 1.7183 5.968 16.491 19.424 6.1248 6.8766
1.7771 5.8687 100 2.1082 1.7308 5.968 16.491 19.424 6.1248 6.8766
1.9623 5.8972 100 2.2496 1.8479 5.968 16.491 19.424 6.1248 6.8766
1.8948 5.5827 100 2.1367 1.8379 5.968 16.491 19.424 6.1248 6.8766
1.8462 5.4509 100 2.1404 1.853 5.968 16.491 19.424 6.1248 6.8766
1.9146 5.3876 100 2.0851 1.8428 5.968 16.491 19.424 6.1248 6.8766
1.9662 5.3852 100 2.0922 1.9035 5.968 16.491 19.424 6.1248 6.8766
2.0055 5.3448 100 2.2581 1.9091 5.968 16.491 19.424 6.1248 6.8766
1.9708 5.2917 100 2.2404 1.9835 5.968 16.491 19.424 6.1248 6.8766
2.0689 5.2579 100 2.4633 2.0432 5.968 16.491 19.424 6.1248 6.8766
2.2163 5.1724 100 2.5728 2.2345 5.968 16.491 19.424 6.1248 6.8766
2.473 5.52 100 2.8319 2.4299 5.968 16.491 19.424 6.1248 6.8766
2.7389 5.4843 100 3.1162 2.7277 5.968 16.491 19.424 6.1248 6.8766
2.783 5.6394 100 3.1724 2.8239 5.968 16.491 19.424 6.1248 6.8766
2.9261 6.2477 100 3.3021 2.9895 5.968 16.491 19.424 6.1248 6.8766
2.8943 6.772 100 3.1576 3.066 5.968 16.491 19.424 6.1248 6.8766
2.9185 7.1701 100 3.3032 3.0544 5.968 16.491 19.424 6.1248 6.8766
2.989 7.2324 100 3.2935 3.0997 5.968 16.491 19.424 6.1248 6.8766
3.0035 7.4304 100 3.4813 3.0509 5.968 16.491 19.424 6.1248 6.8766
2.7864 7.4731 100 3.3036 3.0886 5.968 16.491 19.424 6.1248 6.8766
2.895 7.6822 100 3.225 2.9304 5.968 16.491 19.424 6.1248 6.8766
2.0483 7.7541 100 3.1844 2.1608 5.968 16.491 19.424 6.1248 6.8766
1.3918 7.7018 100 3.2429 1.331 5.968 16.491 19.424 6.1248 6.8766
1.3743 7.7454 100 3.2077 1.4124 5.968 16.491 19.424 6.1248 6.8766
1.3179 7.9351 100 3.0704 1.3404 5.968 16.491 19.424 6.1248 6.8766
1.3002 7.8334 100 3.1364 1.3044 5.968 16.491 19.424 6.1248 6.8766
1.2928 7.5323 100 3.1954 1.311 5.968 16.491 19.424 6.1248 6.8766
1.3262 7.3062 100 2.7612 1.3615 5.968 16.491 19.424 6.1248 6.8766
1.3554 7.2064 100 2.6558 1.3506 5.968 16.491 19.424 6.1248 6.8766
1.3285 6.8569 100 2.622 1.3924 5.968 16.491 19.424 6.1248 6.8766
1.5986 6.776 100 2.4456 1.7246 5.968 16.491 19.424 6.1248 6.8766
2.0878 6.5797 100 2.2555 2.152 5.968 16.491 19.424 6.1248 6.8766
2.1016 6.4609 100 2.206 2.1188 5.968 16.491 19.424 6.1248 6.8766
2.0177 6.1193 100 1.9633 2.0059 5.968 16.491 19.424 6.1248 6.8766
1.8441 5.8472 100 1.8492 1.9593 5.968 16.491 19.424 6.1248 6.8766
2.0255 5.5346 100 1.9173 1.8161 5.968 16.491 19.424 6.1248 6.8766
2.1041 5.3363 100 1.6242 1.825 5.968 16.491 19.424 6.1248 6.8766
1.6785 5.3929 100 1.5553 1.664 5.968 16.491 19.424 6.1248 6.8766
1.6152 5.418 100 1.5441 1.6258 5.968 16.491 19.424 6.1248 6.8766
1.7649 5.3266 100 1.7026 1.7758 5.968 16.491 19.424 6.1248 6.8766
1.6803 5.3826 100 1.8735 1.7113 5.968 16.491 19.424 6.1248 6.8766
1.7538 5.5682 100 1.9488 1.7638 5.968 16.491 19.424 6.1248 6.8766
1.7801 5.7716 100 2.0539 1.8596 5.968 16.491 19.424 6.1248 6.8766
1.808 5.9006 100 2.2244 1.8592 5.968 16.491 19.424 6.1248 6.8766
1.6371 5.5747 100 2.2061 1.6509 5.968 16.491 19.424 6.1248 6.8766
1.8544 5.6674 100 2.5151 1.8333 5.968 16.491 19.424 6.1248 6.8766
1.8201 5.8353 100 2.5144 1.8525 5.968 16.491 19.424 6.1248 6.8766
1.9136 6.0786 100 2.6168 1.922 5.968 16.491 19.424 6.1248 6.8766
1.968 6.2767 100 2.6551 1.9649 5.968 16.491 19.424 6.1248 6.8766
1.9706 6.1909 100 2.5704 2.0057 5.968 16.491 19.424 6.1248 6.8766
1.9318 6.4357 100 2.644 1.8904 5.968 16.491 19.424 6.1248 6.8766
1.7215 7.2318 100 2.481 1.6863 5.968 16.491 19.424 6.1248 6.8766
1.9674 8.2572 100 2.7574 1.9835 5.968 16.491 19.424 6.1248 6.8766
1.8037 68.369 100 2.7265 1.8518 5.968 16.491 19.424 6.1248 6.8766
1.9975 67.611 100 2.8475 1.9497 5.968 16.491 19.424 6.1248 6.8766
1.9847 66.945 100 2.9709 1.9667 5.968 16.491 19.424 6.1248 6.8766
1.9906 66.18 100 2.7211 1.9713 5.968 16.491 19.424 6.1248 6.8766
2.0233 65.527 100 2.9645 1.9612 5.968 16.491 19.424 6.1248 6.8766
2.0387 64.785 100 2.6242 1.9443 5.968 16.491 19.424 6.1248 6.8766
1.9145 63.991 100 2.5863 1.9403 5.968 16.491 19.424 6.1248 6.8766
2.0144 63.384 100 2.6147 1.998 5.968 16.491 19.424 6.1248 6.8766
1.9633 62.735 100 2.5627 2.2183 5.968 16.491 19.424 6.1248 6.8766
2.5349 62.133 100 2.9066 2.3668 5.968 16.491 19.424 6.1248 6.8766
2.976 61.435 100 2.9387 2.999 5.968 16.491 19.424 6.1248 6.8766
2.789 60.842 100 2.9819 2.7258 5.968 16.491 19.424 6.1248 6.8766
2.7965 60.298 100 3.1775 2.7878 5.968 16.491 19.424 6.1248 6.8766
2.5168 59.741 100 3.0995 2.5062 5.968 16.491 19.424 6.1248 6.8766
2.6693 59.26 100 3.2947 2.5948 5.968 16.491 19.424 6.1248 6.8766
2.8438 58.783 100 3.0551 2.9642 5.968 16.491 19.424 6.1248 6.8766
2.6586 58.306 100 3.0759 2.7648 5.968 16.491 19.424 6.1248 6.8766
3.0054 57.927 100 3.3104 3.0097 5.968 16.491 19.424 6.1248 6.8766
2.6443 57.517 100 3.0459 2.7104 5.968 16.491 19.424 6.1248 6.8766
2.5378 57.197 100 2.9214 2.58 5.968 16.491 19.424 6.1248 6.8766
2.7266 56.844 100 3.2168 2.7973 5.968 16.491 19.424 6.1248 6.8766
2.5657 56.501 100 2.9797 2.5769 5.968 16.491 19.424 6.1248 6.8766
2.5712 56.185 100 2.9182 2.5818 5.968 16.491 19.424 6.1248 6.8766
2.6054 55.833 100 3.0437 2.6459 5.968 16.491 19.424 6.1248 6.8766
2.5763 45.716 100 2.8978 2.4411 5.968 16.491 19.424 6.1248 6.8766
2.5296 45.412 100 2.9123 2.5214 5.968 16.491 19.424 6.1248 6.8766
2.3875 45.117 100 2.8808 2.4251 5.968 16.491 19.424 6.1248 6.8766
2.4373 44.849 100 2.9938 2.4031 5.968 16.491 19.424 6.1248 6.8766
2.6214 37.825 100 3.0744 2.6161 5.968 16.491 19.424 6.1248 6.8766
2.554 37.75 100 2.6814 2.5547 5.968 16.491 19.424 6.1248 6.8766
2.5115 37.744 100 2.7997 2.5889 5.968 16.491 19.424 6.1248 6.8766
2.4232 37.767 100 2.6233 2.3223 5.968 16.491 19.424 6.1248 6.8766
2.531 100 100 2.8151 2.4241 5.968 16.491 19.424 6.1248 6.8766
3.1141 100 100 3.5989 3.0458 5.968 16.491 19.424 6.1248 6.8766
3.8447 100 100 3.8619 3.69 5.968 16.491 19.424 6.1248 6.8766
3.8745 100 100 3.8597 3.8824 5.968 16.491 19.424 6.1248 6.8766
4.4175 100 100 4.0159 4.2391 5.968 16.491 19.424 6.1248 6.8766
4.7545 100 100 4.5658 4.7839 5.968 16.491 19.424 6.1248 6.8766
4.801 100 100 4.8168 4.6797 5.968 16.491 19.424 6.1248 6.8766
4.8092 100 100 4.9774 4.7533 5.968 16.491 19.424 6.1248 6.8766
5.1437 100 100 5.3117 5.1681 5.968 16.491 19.424 6.1248 6.8766
4.7333 100 100 4.2742 4.9579 5.968 16.491 19.424 6.1248 6.8766
4.718 100 100 4.2972 4.5521 5.968 16.491 19.424 6.1248 6.8766
3.4635 100 100 4.37 3.626 5.968 16.491 19.424 6.1248 6.8766
3.3494 100 100 4.2985 3.4657 5.968 16.491 19.424 6.1248 6.8766
3.1183 100 100 4.2613 3.3981 5.968 16.491 19.424 6.1248 6.8766
3.0107 100 100 4.5006 3.2389 5.968 16.491 19.424 6.1248 6.8766
3.0961 100 100 4.413 3.2533 5.968 16.491 19.424 6.1248 6.8766
3.1133 100 100 4.8658 3.4913 5.968 16.491 19.424 6.1248 6.8766
3.1219 100 100 4.7998 3.4878 5.968 16.491 19.424 6.1248 6.8766
3.499 100 100 4.9355 3.7631 5.968 16.491 19.424 6.1248 6.8766
3.4805 100 100 4.8559 3.6607 5.968 16.491 19.424 6.1248 6.8766
3.7903 100 100 5.472 4.0467 5.968 16.491 19.424 6.1248 6.8766
3.841 100 100 5.6769 4.1393 5.968 16.491 19.424 6.1248 6.8766
4.1134 100 100 5.7389 4.1332 5.968 16.491 19.424 6.1248 6.8766
4.1477 100 100 5.916 4.2018 5.968 16.491 19.424 6.1248 6.8766
3.8997 100 100 5.7188 3.996 5.968 16.491 19.424 6.1248 6.8766
3.924 100 100 5.2585 4.1896 5.968 16.491 19.424 6.1248 6.8766
4.1457 100 100 5.6433 4.3231 5.968 16.491 19.424 6.1248 6.8766
3.9347 100 100 5.9413 3.9379 5.968 16.491 19.424 6.1248 6.8766
4.4982 100 100 6.4686 3.9222 5.968 16.491 19.424 6.1248 6.8766
4.9895 100 100 7.3465 4.4655 5.968 16.491 19.424 6.1248 6.8766
5.2372 100 100 7.6821 5.4471 5.968 16.491 19.424 6.1248 6.8766
5.3831 100 100 7.1246 5.4911 5.968 16.491 19.424 6.1248 6.8766
5.3786 100 100 7.4015 5.422 5.968 16.491 19.424 6.1248 6.8766
5.7072 100 100 8.1361 5.7198 5.968 16.491 19.424 6.1248 6.8766
6.1781 100 100 8.6149 6.2548 5.968 16.491 19.424 6.1248 6.8766
6.5035 100 100 8.6393 6.6644 5.968 16.491 19.424 6.1248 6.8766
6.3705 100 100 8.4316 6.4051 5.968 16.491 19.424 6.1248 6.8766
6.1338 100 100 8.2499 6.4041 5.968 16.491 19.424 6.1248 6.8766
6.2722 100 100 8.4991 6.4002 5.968 16.491 19.424 6.1248 6.8766
6.044 100 100 8.5779 6.0656 5.968 16.491 19.424 6.1248 6.8766
5.8903 100 100 8.4884 5.9678 5.968 16.491 19.424 6.1248 6.8766
5.4772 100 100 7.4507 5.5357 5.968 16.491 19.424 6.1248 6.8766
5.5486 100 100 7.2396 5.7054 5.968 16.491 19.424 6.1248 6.8766
5.7429 100 100 7.3389 5.6187 5.968 16.491 19.424 6.1248 6.8766
5.9612 100 100 7.0881 5.7193 5.968 16.491 19.424 6.1248 6.8766
6.1265 100 100 7.266 5.3133 5.968 16.491 19.424 6.1248 6.8766
5.5786 100 100 7.2216 4.6555 5.968 16.491 19.424 6.1248 6.8766
5.2616 100 100 6.8573 4.3115 5.968 16.491 19.424 6.1248 6.8766
3.5733 100 100 5.3163 3.5038 5.968 16.491 19.424 6.1248 6.8766
3.6198 100 100 4.2988 3.2928 5.968 16.491 19.424 6.1248 6.8766
3.1818 100 100 3.5912 3.0823 5.968 16.491 19.424 6.1248 6.8766
3.0792 100 100 3.8811 3.1376 5.968 16.491 19.424 6.1248 6.8766
3.0862 100 100 4.1049 3.0572 5.968 16.491 19.424 6.1248 6.8766
3.0804 100 100 4.0502 2.9325 5.968 16.491 19.424 6.1248 6.8766
2.9912 100 100 3.7527 2.8867 5.968 16.491 19.424 6.1248 6.8766
3.285 100 100 3.9099 3.1629 5.968 16.491 19.424 6.1248 6.8766
3.1302 100 100 3.9592 3.0608 5.968 16.491 19.424 6.1248 6.8766
3.17 100 100 4.0937 2.9358 5.968 16.491 19.424 6.1248 6.8766
2.7981 100 100 3.7623 2.8116 5.968 16.491 19.424 6.1248 6.8766
2.8941 100 100 3.9612 2.8302 5.968 16.491 19.424 6.1248 6.8766
3.0097 100 100 3.5638 2.723 5.968 16.491 19.424 6.1248 6.8766
3.1336 100 100 3.7461 2.8727 5.968 16.491 19.424 6.1248 6.8766
3.1521 100 100 4.0012 3.0025 5.968 16.491 19.424 6.1248 6.8766
3.0459 100 100 3.7568 3.031 5.968 16.491 19.424 6.1248 6.8766
3.1823 100 100 3.8148 3.0138 5.968 16.491 19.424 6.1248 6.8766
3.0192 100 100 3.8545 2.9658 5.968 16.491 19.424 6.1248 6.8766
3.0203 100 100 4.0346 3.0903 5.968 16.491 19.424 6.1248 6.8766
2.871 100 100 4.1482 2.9785 5.968 16.491 19.424 6.1248 6.8766
2.9649 100 100 4.2375 3.0704 5.968 16.491 19.424 6.1248 6.8766
3.1771 100 100 4.3663 3.1477 5.968 16.491 19.424 6.1248 6.8766
3.1594 100 100 4.3726 3.1589 5.968 16.491 19.424 6.1248 6.8766
2.9089 100 100 4.4636 3.1238 5.968 16.491 19.424 6.1248 6.8766
3.1248 100 100 4.4012 3.0323 5.968 16.491 19.424 6.1248 6.8766
3.0227 100 100 4.3286 3.0255 5.968 16.491 19.424 6.1248 6.8766
2.967 100 100 4.2911 3.0237 5.968 16.491 19.424 6.1248 6.8766
3.004 100 100 3.9765 2.6586 5.968 16.491 19.424 6.1248 6.8766
2.9975 100 100 4.0332 2.7474 5.968 16.491 19.424 6.1248 6.8766
2.6725 100 100 3.5137 2.5314 5.968 16.491 19.424 6.1248 6.8766
2.5139 100 100 3.3007 2.4498 5.968 16.491 19.424 6.1248 6.8766
2.3383 100 100 2.9037 2.4107 5.968 16.491 19.424 6.1248 6.8766
2.334 100 100 2.8651 2.2277 5.968 16.491 19.424 6.1248 6.8766
2.4291 100 100 3.1669 2.4064 5.968 16.491 19.424 6.1248 6.8766
2.3233 100 100 3.1366 2.2005 5.968 16.491 19.424 6.1248 6.8766
2.4876 100 100 2.8827 2.4115 5.968 16.491 19.424 6.1248 6.8766
2.6099 100 100 3.0289 2.4786 5.968 16.491 19.424 6.1248 6.8766
2.6636 100 100 3.0002 2.5603 5.968 16.491 19.424 6.1248 6.8766
2.3695 100 100 2.8852 2.3094 5.968 16.491 19.424 6.1248 6.8766
2.2907 100 100 3.0274 2.2642 5.968 16.491 19.424 6.1248 6.8766
2.5367 100 100 3.3853 2.4331 5.968 16.491 19.424 6.1248 6.8766
2.7112 100 100 3.7161 2.608 5.968 16.491 19.424 6.1248 6.8766
2.5623 100 100 3.6043 2.4931 5.968 16.491 19.424 6.1248 6.8766
2.5587 100 100 3.3541 2.5158 5.968 16.491 19.424 6.1248 6.8766
2.6574 100 100 3.2678 2.6179 5.968 16.491 19.424 6.1248 6.8766
2.7861 100 100 3.378 2.7077 5.968 16.491 19.424 6.1248 6.8766
2.8514 100 100 3.6048 2.7888 5.968 16.491 19.424 6.1248 6.8766
2.9726 100 100 3.967 2.7532 5.968 16.491 19.424 6.1248 6.8766
2.8895 100 100 3.983 2.9075 5.968 16.491 19.424 6.1248 6.8766
2.8406 100 100 4.0593 2.8591 5.968 16.491 19.424 6.1248 6.8766
2.927 100 100 3.7106 2.8689 5.968 16.491 19.424 6.1248 6.8766
2.8398 100 100 3.7213 2.7775 5.968 16.491 19.424 6.1248 6.8766
2.7059 100 100 3.6106 2.5522 5.968 16.491 19.424 6.1248 6.8766
2.5504 100 100 3.7127 2.4559 5.968 16.491 19.424 6.1248 6.8766
2.6489 100 100 3.8399 2.6203 5.968 16.491 19.424 6.1248 6.8766
2.6397 100 100 4.0826 2.6669 5.968 16.491 19.424 6.1248 6.8766
2.8051 100 100 4.4035 2.9759 5.968 16.491 19.424 6.1248 6.8766
3.2141 100 100 4.4655 3.3754 5.968 16.491 19.424 6.1248 6.8766
3.5786 100 100 5.1133 3.5565 5.968 16.491 19.424 6.1248 6.8766
4.4293 100 100 5.4068 4.7477 5.968 16.491 19.424 6.1248 6.8766
6.2296 100 100 6.3294 5.707 5.968 16.491 19.424 6.1248 6.8766
7.8527 100 100 8.3974 7.4281 5.968 16.491 19.424 6.1248 6.8766
8.9704 100 100 10.112 8.9391 5.968 16.491 19.424 6.1248 6.8766
9.2766 100 100 10.354 8.9739 5.968 16.491 19.424 6.1248 6.8766
9.9445 100 100 11.096 9.7476 5.968 16.491 19.424 6.1248 6.8766
10.294 100 100 11.85 10.379 5.968 16.491 19.424 6.1248 6.8766
10.816 100 100 12.53 11.088 5.968 16.491 19.424 6.1248 6.8766
11.379 100 100 13.766 11.759 5.968 16.491 19.424 6.1248 6.8766
10.426 100 100 14.433 10.476 5.968 16.491 19.424 6.1248 6.8766
10.481 100 100 13.631 9.7361 5.968 16.491 19.424 6.1248 6.8766
10.681 100 100 13.581 9.1378 5.968 16.491 19.424 6.1248 6.8766
9.466 100 100 12.744 8.8255 5.968 16.491 19.424 6.1248 6.8766
9.5861 100 100 12.257 9.0416 5.968 16.491 19.424 6.1248 6.8766
8.8906 100 100 11.503 8.5711 5.968 16.491 19.424 6.1248 6.8766
8.7938 100 100 11.284 8.7773 5.968 16.491 19.424 6.1248 6.8766
9.1569 100 100 11.35 8.9345 5.968 16.491 19.424 6.1248 6.8766
9.5023 100 100 11.841 9.1846 5.968 16.491 19.424 6.1248 6.8766
9.7021 100 100 11.622 9.3623 5.968 16.491 19.424 6.1248 6.8766
9.9018 100 100 11.596 9.476 5.968 16.491 19.424 6.1248 6.8766
10.172 100 100 11.419 9.7788 5.968 16.491 19.424 6.1248 6.8766
9.3985 100 100 10.519 9.3862 5.968 16.491 19.424 6.1248 6.8766
9.6322 100 100 10.632 9.5145 5.968 16.491 19.424 6.1248 6.8766
9.4128 100 100 10.58 9.3819 5.968 16.491 19.424 6.1248 6.8766
9.2866 100 100 10.481 9.1011 5.968 16.491 19.424 6.1248 6.8766
9.0509 100 100 9.9029 8.699 5.968 16.491 19.424 6.1248 6.8766
8.3555 100 100 9.8642 8.2575 5.968 16.491 19.424 6.1248 6.8766
7.9813 100 100 9.1744 7.6854 5.968 16.491 19.424 6.1248 6.8766
7.6503 100 100 8.5283 7.3478 5.968 16.491 19.424 6.1248 6.8766
7.6568 100 100 8.312 7.4657 5.968 16.491 19.424 6.1248 6.8766
7.3728 100 100 8.5915 7.2897 5.968 16.491 19.424 6.1248 6.8766
8.4379 100 100 9.0746 7.9257 5.968 16.491 19.424 6.1248 6.8766
8.8406 100 100 9.3192 8.5091 5.968 16.491 19.424 6.1248 6.8766
8.5 100 100 9.1232 9.3006 5.968 16.491 19.424 6.1248 6.8766
9.1289 100 100 9.6243 9.8488 5.968 16.491 19.424 6.1248 6.8766
8.7419 100 100 8.9863 9.4169 5.968 16.491 19.424 6.1248 6.8766
6.42 100 100 7.7367 9.5462 5.968 16.491 19.424 6.1248 6.8766
6.3683 100 100 7.0851 10.229 5.968 16.491 19.424 6.1248 6.8766
5.8227 100 100 6.9181 10.473 5.968 16.491 19.424 6.1248 6.8766
5.8671 100 100 7.2047 10.463 5.968 16.491 19.424 6.1248 6.8766
5.8093 100 100 6.7058 10.841 5.968 16.491 19.424 6.1248 6.8766
5.5832 100 100 6.4045 10.614 5.968 16.491 19.424 6.1248 6.8766
5.6093 100 100 6.4866 10.598 5.968 16.491 19.424 6.1248 6.8766
5.6968 100 100 6.206 10.351 5.968 16.491 19.424 6.1248 6.8766
5.6367 100 100 6.4312 9.9521 5.968 16.491 19.424 6.1248 6.8766
5.8982 100 100 6.5693 9.698 5.968 16.491 19.424 6.1248 6.8766
5.9897 100 100 6.3262 9.492 5.968 16.491 19.424 6.1248 6.8766
6.0723 100 100 5.5592 9.2374 5.968 16.491 19.424 6.1248 6.8766
3.6212 100 100 5.4663 8.9336 5.968 16.491 19.424 6.1248 6.8766
3.4626 100 100 5.3499 8.5385 5.968 16.491 19.424 6.1248 6.8766
3.6545 100 100 5.2162 7.585 5.968 16.491 19.424 6.1248 6.8766
3.5225 100 100 5.2363 7.5111 5.968 16.491 19.424 6.1248 6.8766
3.7554 100 100 6.1149 7.3435 5.968 16.491 19.424 6.1248 6.8766
3.8362 100 100 6.8591 7.4404 5.968 16.491 19.424 6.1248 6.8766
3.8143 100 100 7.2796 6.7848 5.968 16.491 19.424 6.1248 6.8766
4.0345 100 100 7.8755 6.73 5.968 16.491 19.424 6.1248 6.8766
4.1246 100 100 8.241 6.8236 5.968 16.491 19.424 6.1248 6.8766
4.1085 100 100 8.6919 6.9861 5.968 16.491 19.424 6.1248 6.8766
4.235 100 100 8.6694 6.8747 5.968 16.491 19.424 6.1248 6.8766
4.2529 100 100 8.9311 7.0802 5.968 16.491 19.424 6.1248 6.8766
4.2092 100 100 8.758 7.0259 5.968 16.491 19.424 6.1248 6.8766
3.8162 100 100 7.7565 6.8575 5.968 16.491 19.424 6.1248 6.8766
3.8574 100 100 7.8654 5.8756 5.968 16.491 19.424 6.1248 6.8766
3.6507 100 100 7.6057 5.8926 5.968 16.491 19.424 6.1248 6.8766
3.4122 100 100 6.6091 5.6545 5.968 16.491 19.424 6.1248 6.8766
3.569 100 100 6.6926 5.8435 5.968 16.491 19.424 6.1248 6.8766
3.8214 100 100 6.649 5.902 5.968 16.491 19.424 6.1248 6.8766
3.9778 100 100 6.7378 6.071 5.968 16.491 19.424 6.1248 6.8766
4.0114 100 100 6.7216 6.1529 5.968 16.491 19.424 6.1248 6.8766
4.0051 100 100 6.7238 5.9991 5.968 16.491 19.424 6.1248 6.8766
4.098 100 100 6.3586 6.018 5.968 16.491 19.424 6.1248 6.8766
3.9668 100 100 6.3811 5.8746 5.968 16.491 19.424 6.1248 6.8766
4.0415 100 100 6.1464 6.1894 5.968 16.491 19.424 6.1248 6.8766
4.0919 100 100 5.999 6.1823 5.968 16.491 19.424 6.1248 6.8766
4.1504 100 100 6.0557 6.2833 5.968 16.491 19.424 6.1248 6.8766
4.0852 100 100 6.1534 6.1468 5.968 16.491 19.424 6.1248 6.8766
3.9637 100 100 6.2398 5.9366 5.968 16.491 19.424 6.1248 6.8766
4.1285 100 100 6.6389 6.1033 5.968 16.491 19.424 6.1248 6.8766
4.1155 100 100 6.7284 5.3937 5.968 16.491 19.424 6.1248 6.8766
3.9692 100 100 6.567 5.3703 5.968 16.491 19.424 6.1248 6.8766
3.8749 100 100 6.6568 5.8731 5.968 16.491 19.424 6.1248 6.8766
3.926 100 100 6.8356 6.8128 5.968 16.491 19.424 6.1248 6.8766
3.8863 100 100 6.7739 6.6438 5.968 16.491 19.424 6.1248 6.8766
3.9272 100 100 6.7562 6.8036 5.968 16.491 19.424 6.1248 6.8766
3.8003 100 100 6.8447 6.9129 5.968 16.491 19.424 6.1248 6.8766
3.9725 100 100 6.9216 6.8288 5.968 16.491 19.424 6.1248 6.8766
3.8991 100 100 6.9054 6.9503 5.968 16.491 19.424 6.1248 6.8766
3.8387 100 100 7.1014 7.1114 5.968 16.491 19.424 6.1248 6.8766
3.739 100 100 7.0962 7.4515 5.968 16.491 19.424 6.1248 6.8766
3.8185 100 100 7.0994 7.4941 5.968 16.491 19.424 6.1248 6.8766
3.8072 100 100 7.4786 7.9009 5.968 16.491 19.424 6.1248 6.8766
4.134 100 100 7.7236 8.2059 5.968 16.491 19.424 6.1248 6.8766
4.2171 100 100 7.9474 8.6487 5.968 16.491 19.424 6.1248 6.8766
3.9345 100 100 8.1974 8.823 5.968 16.491 19.424 6.1248 6.8766
3.7661 100 100 8.5324 8.7774 5.968 16.491 19.424 6.1248 6.8766
3.6731 100 100 8.882 8.7955 5.968 16.491 19.424 6.1248 6.8766
3.749 100 100 8.9336 8.9306 5.968 16.491 19.424 6.1248 6.8766
3.9164 100 100 9.437 9.3072 5.968 16.491 19.424 6.1248 6.8766
3.6277 100 100 9.4467 9.2685 5.968 16.491 19.424 6.1248 6.8766
3.4456 100 100 9.1069 9.1948 5.968 16.491 19.424 6.1248 6.8766
3.3795 100 100 9.1394 9.1135 5.968 16.491 19.424 6.1248 6.8766
3.533 100 100 9.3145 9.3799 5.968 16.491 19.424 6.1248 6.8766
3.4673 100 100 9.2292 9.1742 5.968 16.491 19.424 6.1248 6.8766
3.275 100 100 9.2745 9.2368 5.968 16.491 19.424 6.1248 6.8766
3.4641 100 100 8.5055 9.3708 5.968 16.491 19.424 6.1248 6.8766
3.518 100 100 8.3942 9.322 5.968 16.491 19.424 6.1248 6.8766
3.3543 100 100 8.2409 9.399 5.968 16.491 19.424 6.1248 6.8766
3.6299 100 100 8.2621 9.3741 5.968 16.491 19.424 6.1248 6.8766
3.5709 100 100 8.0459 9.211 5.968 16.491 19.424 6.1248 6.8766
3.5323 100 100 7.9578 8.801 5.968 16.491 19.424 6.1248 6.8766
3.4927 100 100 7.7828 8.3164 5.968 16.491 19.424 6.1248 6.8766
3.4843 100 100 7.7574 8.3936 5.968 16.491 19.424 6.1248 6.8766
3.4412 100 100 7.735 8.2683 5.968 16.491 19.424 6.1248 6.8766
3.4915 100 100 7.6412 8.1068 5.968 16.491 19.424 6.1248 6.8766
3.4018 100 100 7.6345 8.0218 5.968 16.491 19.424 6.1248 6.8766
3.6518 100 100 7.769 7.9336 5.968 16.491 19.424 6.1248 6.8766
3.5617 100 100 7.9548 8.0221 5.968 16.491 19.424 6.1248 6.8766
3.9434 100 100 8.1807 8.2967 5.968 16.491 19.424 6.1248 6.8766
4.5509 100 100 8.3902 8.9541 5.968 16.491 19.424 6.1248 6.8766
5.33 100 100 8.5836 9.986 5.968 16.491 19.424 6.1248 6.8766
6.0045 100 100 8.6747 10.571 5.968 16.491 19.424 6.1248 6.8766
6.4554 100 100 8.8893 11.14 5.968 16.491 19.424 6.1248 6.8766
6.9725 100 100 8.9237 11.927 5.968 16.491 19.424 6.1248 6.8766
7.126 100 100 8.9917 12.093 5.968 16.491 19.424 6.1248 6.8766
7.0656 100 100 9.0387 12.265 5.968 16.491 19.424 6.1248 6.8766
7.1246 100 100 8.8154 12.287 5.968 16.491 19.424 6.1248 6.8766
6.9095 100 100 8.7268 12.111 5.968 16.491 19.424 6.1248 6.8766
6.7152 100 100 8.777 11.856 5.968 16.491 19.424 6.1248 6.8766
6.6574 100 100 8.4879 11.661 5.968 16.491 19.424 6.1248 6.8766
6.5559 100 100 8.2709 11.266 5.968 16.491 19.424 6.1248 6.8766
6.4512 100 100 8.0508 11.041 5.968 16.491 19.424 6.1248 6.8766
6.2662 100 100 8.1184 10.456 5.968 16.491 19.424 6.1248 6.8766
5.8619 100 100 7.8923 9.9944 5.968 16.491 19.424 6.1248 6.8766
5.4195 100 100 7.7367 9.5073 5.968 16.491 19.424 6.1248 6.8766
5.0313 100 100 7.5817 9.1055 5.968 16.491 19.424 6.1248 6.8766
4.6249 100 100 7.4584 8.7412 5.968 16.491 19.424 6.1248 6.8766
4.2837 100 100 7.4004 8.2784 5.968 16.491 19.424 6.1248 6.8766
3.9787 100 100 7.5513 8.0757 5.968 16.491 19.424 6.1248 6.8766
3.4411 100 100 7.6839 7.6251 5.968 16.491 19.424 6.1248 6.8766
3.4333 100 100 7.8923 7.504 5.968 16.491 19.424 6.1248 6.8766
3.2756 100 100 7.7288 7.3283 5.968 16.491 19.424 6.1248 6.8766
3.4083 100 100 7.8203 7.5628 5.968 16.491 19.424 6.1248 6.8766
3.5064 100 100 7.742 7.6741 5.968 16.491 19.424 6.1248 6.8766
3.355 100 100 7.7342 7.5468 5.968 16.491 19.424 6.1248 6.8766
3.4861 100 100 7.8379 7.6058 5.968 16.491 19.424 6.1248 6.8766
3.4796 100 100 7.8662 7.3131 5.968 16.491 19.424 6.1248 6.8766
3.6914 100 100 7.7497 7.232 5.968 16.491 19.424 6.1248 6.8766
3.7409 100 100 8.0118 7.2319 5.968 16.491 19.424 6.1248 6.8766
3.5439 100 100 7.914 7.1263 5.968 16.491 19.424 6.1248 6.8766
3.6604 100 100 7.8513 7.1537 5.968 16.491 19.424 6.1248 6.8766
3.6717 100 100 7.8322 7.215 5.968 16.491 19.424 6.1248 6.8766
4.3259 100 100 7.7692 7.1145 5.968 16.491 19.424 6.1248 6.8766
4.6173 100 100 7.7261 7.3125 5.968 16.491 19.424 6.1248 6.8766
5.0744 100 100 7.8658 7.6202 5.968 16.491 19.424 6.1248 6.8766
6.2974 100 100 7.7683 7.8332 5.968 16.491 19.424 6.1248 6.8766
6.7903 100 100 7.8817 7.8986 5.968 16.491 19.424 6.1248 6.8766
7.2099 100 100 8.2539 8.0095 5.968 16.491 19.424 6.1248 6.8766
7.3893 100 100 8.2065 8.3644 5.968 16.491 19.424 6.1248 6.8766
7.9073 100 100 8.5506 8.7048 5.968 16.491 19.424 6.1248 6.8766
8.0872 100 100 8.5444 8.9477 5.968 16.491 19.424 6.1248 6.8766
8.2783 100 100 8.6526 9.9208 5.968 16.491 19.424 6.1248 6.8766
8.9063 100 100 8.3316 10.247 5.968 16.491 19.424 6.1248 6.8766
9.4735 100 100 8.4327 10.564 5.968 16.491 19.424 6.1248 6.8766
9.8428 100 100 8.5313 10.805 5.968 16.491 19.424 6.1248 6.8766
10.046 100 100 8.4276 10.996 5.968 16.491 19.424 6.1248 6.8766
10.022 100 100 8.4947 11.068 5.968 16.491 19.424 6.1248 6.8766
10.037 100 100 8.4497 11.07 5.968 16.491 19.424 6.1248 6.8766
9.8372 100 100 8.3613 10.76 5.968 16.491 19.424 6.1248 6.8766
9.5888 100 100 8.2409 10.501 5.968 16.491 19.424 6.1248 6.8766
9.5019 100 100 8.5282 9.8335 5.968 16.491 19.424 6.1248 6.8766
9.2729 100 100 8.4976 9.6404 5.968 16.491 19.424 6.1248 6.8766
8.8377 100 100 8.508 9.3843 5.968 16.491 19.424 6.1248 6.8766
8.2912 100 100 8.3529 9.1319 5.968 16.491 19.424 6.1248 6.8766
7.9499 100 100 8.3981 8.6669 5.968 16.491 19.424 6.1248 6.8766
7.4838 100 100 8.3186 8.4382 5.968 16.491 19.424 6.1248 6.8766
7.6583 100 100 8.2488 8.5114 5.968 16.491 19.424 6.1248 6.8766
7.26 100 100 8.3082 8.311 5.968 16.491 19.424 6.1248 6.8766
6.9585 100 100 8.145 8.342 5.968 16.491 19.424 6.1248 6.8766
7.07 100 100 8.0828 8.1989 5.968 16.491 19.424 6.1248 6.8766
6.9999 100 100 7.734 8.3829 5.968 16.491 19.424 6.1248 6.8766
7.0667 100 100 7.6621 7.9056 5.968 16.491 19.424 6.1248 6.8766
8.0757 100 100 7.5969 7.7771 5.968 16.491 19.424 6.1248 6.8766
8.4447 100 100 7.5968 7.9032 5.968 16.491 19.424 6.1248 6.8766
8.8173 100 100 7.6633 7.7416 5.968 16.491 19.424 6.1248 6.8766
9.0975 100 100 7.5011 7.674 5.968 16.491 19.424 6.1248 6.8766
9.2656 100 100 7.5037 7.599 5.968 16.491 19.424 6.1248 6.8766
9.2463 100 100 7.5464 7.5175 5.968 16.491 19.424 6.1248 6.8766
9.2359 100 100 7.615 7.3175 5.968 16.491 19.424 6.1248 6.8766
9.114 100 100 7.6237 7.5186 5.968 16.491 19.424 6.1248 6.8766
9.1424 100 100 7.5489 7.5393 5.968 16.491 19.424 6.1248 6.8766
8.9496 100 100 7.8651 7.5571 5.968 16.491 19.424 6.1248 6.8766
8.7606 100 100 7.9886 7.4805 5.968 16.491 19.424 6.1248 6.8766
8.3782 100 100 8.0226 7.5704 5.968 16.491 19.424 6.1248 6.8766
7.995 100 100 7.8709 7.5271 5.968 16.491 19.424 6.1248 6.8766
7.701 100 100 8.0266 7.6202 5.968 16.491 19.424 6.1248 6.8766
7.2993 100 100 8.0348 7.8119 5.968 16.491 19.424 6.1248 6.8766
7.2489 100 100 8.1553 7.7595 5.968 16.491 19.424 6.1248 6.8766
7.0621 100 100 8.4243 7.7968 5.968 16.491 19.424 6.1248 6.8766
7.2253 100 100 8.9064 7.8203 5.968 16.491 19.424 6.1248 6.8766
6.5491 100 100 9.6285 7.8463 5.968 16.491 19.424 6.1248 6.8766
6.5383 100 100 10.39 7.9729 5.968 16.491 19.424 6.1248 6.8766
6.284 100 100 10.978 8.0336 5.968 16.491 19.424 6.1248 6.8766
6.4011 100 100 11.485 8.0536 5.968 16.491 19.424 6.1248 6.8766
6.1398 100 100 11.952 8.2343 5.968 16.491 19.424 6.1248 6.8766
6.3029 100 100 12.209 8.0837 5.968 16.491 19.424 6.1248 6.8766
6.1112 100 100 12.222 8.1558 5.968 16.491 19.424 6.1248 6.8766
6.3955 100 100 12.373 8.0675 5.968 16.491 19.424 6.1248 6.8766
6.4058 100 100 12.13 8.0588 5.968 16.491 19.424 6.1248 6.8766
6.522 100 100 11.759 8.0135 5.968 16.491 19.424 6.1248 6.8766
6.5747 100 100 11.27 7.9454 5.968 16.491 19.424 6.1248 6.8766
6.8207 100 100 11.397 7.8133 5.968 16.491 19.424 6.1248 6.8766
6.8478 100 100 11.23 7.858 5.968 16.491 19.424 6.1248 6.8766
7.0225 100 100 10.724 7.688 5.968 16.491 19.424 6.1248 6.8766
7.0129 100 100 10.067 7.6617 5.968 16.491 19.424 6.1248 6.8766
7.0704 100 100 9.4968 7.484 5.968 16.491 19.424 6.1248 6.8766
7.842 100 100 7.822 7.6968 5.968 16.491 19.424 6.1248 6.8766
8.3108 100 100 7.8459 7.9926 5.968 16.491 19.424 6.1248 6.8766
9.0501 100 100 7.6333 8.066 5.968 16.491 19.424 6.1248 6.8766
9.1585 100 100 7.5062 8.2839 5.968 16.491 19.424 6.1248 6.8766
10.37 100 100 7.0915 8.5431 5.968 16.491 19.424 6.1248 6.8766
10.693 100 100 7.1572 8.7587 5.968 16.491 19.424 6.1248 6.8766
11.273 100 100 7.0549 9.1941 5.968 16.491 19.424 6.1248 6.8766
11.667 100 100 7.2689 9.6921 5.968 16.491 19.424 6.1248 6.8766
12 100 100 7.0051 9.9958 5.968 16.491 19.424 6.1248 6.8766
12.429 100 100 7.2236 10.128 5.968 16.491 19.424 6.1248 6.8766
12.644 100 100 7.1697 10.471 5.968 16.491 19.424 6.1248 6.8766
12.79 100 100 7.3773 10.294 5.968 16.491 19.424 6.1248 6.8766
12.349 100 100 7.2904 10.157 5.968 16.491 19.424 6.1248 6.8766
12.534 100 100 7.3044 10.45 5.968 16.491 19.424 6.1248 6.8766
12.739 100 100 7.2791 10.182 5.968 16.491 19.424 6.1248 6.8766
12.864 100 100 7.1649 10.169 5.968 16.491 19.424 6.1248 6.8766
12.903 100 100 6.6295 10.009 5.968 16.491 19.424 6.1248 6.8766
12.778 100 100 6.269 9.6101 5.968 16.491 19.424 6.1248 6.8766
12.32 100 100 6.2809 9.7561 5.968 16.491 19.424 6.1248 6.8766
10.388 100 100 6.7163 9.5227 5.968 16.491 19.424 6.1248 6.8766
9.5319 100 100 6.4485 8.7644 5.968 16.491 19.424 6.1248 6.8766
8.1586 100 100 6.681 8.7724 5.968 16.491 19.424 6.1248 6.8766
8.0107 100 100 6.08 9.1589 5.968 16.491 19.424 6.1248 6.8766
7.3167 100 100 6.0728 9.2147 5.968 16.491 19.424 6.1248 6.8766
7.444 100 100 5.9467 9.1892 5.968 16.491 19.424 6.1248 6.8766
7.3726 100 100 6.5367 10.061 5.968 16.491 19.424 6.1248 6.8766
7.3443 100 100 6.3867 9.9426 5.968 16.491 19.424 6.1248 6.8766
7.3537 100 100 7.0489 10.401 5.968 16.491 19.424 6.1248 6.8766
7.1857 100 100 6.9672 10.345 5.968 16.491 19.424 6.1248 6.8766
7.5738 100 100 7.203 10.499 5.968 16.491 19.424 6.1248 6.8766
7.4472 100 100 7.0771 10.413 5.968 16.491 19.424 6.1248 6.8766
7.5351 100 100 7.0971 10.403 5.968 16.491 19.424 6.1248 6.8766
7.3082 100 100 7.3851 10.436 5.968 16.491 19.424 6.1248 6.8766
7.5802 100 100 7.5673 10.436 5.968 16.491 19.424 6.1248 6.8766
7.7591 100 100 7.1415 10.251 5.968 16.491 19.424 6.1248 6.8766
7.8331 100 100 6.8905 10.051 5.968 16.491 19.424 6.1248 6.8766
8.5591 100 100 6.7992 10.454 5.968 16.491 19.424 6.1248 6.8766
9.0062 100 100 6.823 9.9021 5.968 16.491 19.424 6.1248 6.8766
8.9895 100 100 6.771 9.4368 5.968 16.491 19.424 6.1248 6.8766
9.5889 100 100 6.9648 9.356 5.968 16.491 19.424 6.1248 6.8766
9.7505 100 100 6.9101 8.7193 5.968 16.491 19.424 6.1248 6.8766
10.899 100 100 7.2013 9.3222 5.968 16.491 19.424 6.1248 6.8766
11.823 100 100 8.0963 9.895 5.968 16.491 19.424 6.1248 6.8766
12.566 100 100 8.2735 10.745 5.968 16.491 19.424 6.1248 6.8766
13.247 100 100 8.684 11.513 5.968 16.491 19.424 6.1248 6.8766
13.947 100 100 9.0727 12.027 5.968 16.491 19.424 6.1248 6.8766
14.716 100 100 9.6438 12.449 5.968 16.491 19.424 6.1248 6.8766
15.03 100 100 10.007 13.242 5.968 16.491 19.424 6.1248 6.8766
14.51 100 100 10.255 14.143 5.968 16.491 19.424 6.1248 6.8766
14.777 100 100 10.245 15.307 5.968 16.491 19.424 6.1248 6.8766
15.321 100 100 11.156 15.467 5.968 16.491 19.424 6.1248 6.8766
14.461 100 100 11.828 15.774 5.968 16.491 19.424 6.1248 6.8766
14.084 100 100 12.179 16.033 5.968 16.491 19.424 6.1248 6.8766
14.014 100 100 12.311 16.235 5.968 16.491 19.424 6.1248 6.8766
13.767 100 100 12.557 16.339 5.968 16.491 19.424 6.1248 6.8766
13.177 100 100 12.363 15.955 5.968 16.491 19.424 6.1248 6.8766
13.092 100 100 12.331 15.305 5.968 16.491 19.424 6.1248 6.8766
13.043 100 100 12.019 15.414 5.968 16.491 19.424 6.1248 6.8766
12.702 100 100 12.126 14.195 5.968 16.491 19.424 6.1248 6.8766
12.51 100 100 12.113 14.177 5.968 16.491 19.424 6.1248 6.8766
12.516 100 100 12.101 13.748 5.968 16.491 19.424 6.1248 6.8766
12.409 100 100 12.084 13.475 5.968 16.491 19.424 6.1248 6.8766
12.398 100 100 11.824 12.895 5.968 16.491 19.424 6.1248 6.8766
12.514 100 100 11.897 12.699 5.968 16.491 19.424 6.1248 6.8766
12.779 100 100 11.629 12.355 5.968 16.491 19.424 6.1248 6.8766
12.947 100 100 11.908 12.607 5.968 16.491 19.424 6.1248 6.8766
13.289 100 100 11.853 12.751 5.968 16.491 19.424 6.1248 6.8766
13.874 100 100 11.813 12.983 5.968 16.491 19.424 6.1248 6.8766
13.482 100 100 11.549 13.408 5.968 16.491 19.424 6.1248 6.8766
13.677 100 100 11.47 13.583 5.968 16.491 19.424 6.1248 6.8766
13.36 100 100 11.106 13.476 5.968 16.491 19.424 6.1248 6.8766
13.407 100 100 11.332 13.904 5.968 16.491 19.424 6.1248 6.8766
13.631 100 100 10.567 13.431 5.968 16.491 19.424 6.1248 6.8766
13.485 100 100 10.318 13.644 5.968 16.491 19.424 6.1248 6.8766
14.121 100 100 9.9774 13.797 5.968 16.491 19.424 6.1248 6.8766
13.998 100 100 10.429 13.401 5.968 16.491 19.424 6.1248 6.8766
14.518 100 100 10.338 13.073 5.968 16.491 19.424 6.1248 6.8766
14.677 100 100 10.085 12.384 5.968 16.491 19.424 6.1248 6.8766
14.975 100 100 9.9781 11.851 5.968 16.491 19.424 6.1248 6.8766
15.066 100 100 10.334 11.979 5.968 16.491 19.424 6.1248 6.8766
15.125 100 100 10.429 11.61 5.968 16.491 19.424 6.1248 6.8766
15.218 100 100 10.457 11.641 5.968 16.491 19.424 6.1248 6.8766
15.437 100 100 10.353 11.77 5.968 16.491 19.424 6.1248 6.8766
15.545 100 100 10.609 12.234 5.968 16.491 19.424 6.1248 6.8766
15.354 100 100 10.643 12.203 5.968 16.491 19.424 6.1248 6.8766
15.531 100 100 11.135 12.628 5.968 16.491 19.424 6.1248 6.8766
15.423 100 100 11.701 12.952 5.968 16.491 19.424 6.1248 6.8766
14.531 100 100 12.369 13.08 5.968 16.491 19.424 6.1248 6.8766
13.465 100 100 12.454 13.503 5.968 16.491 19.424 6.1248 6.8766
12.933 100 100 13.038 13.445 5.968 16.491 19.424 6.1248 6.8766
11.889 100 100 13.143 13.643 5.968 16.491 19.424 6.1248 6.8766
12.256 100 100 13.355 13.552 5.968 16.491 19.424 6.1248 6.8766
12.299 100 100 12.92 13.828 5.968 16.491 19.424 6.1248 6.8766
12.274 100 100 13.301 13.133 5.968 16.491 19.424 6.1248 6.8766
12.022 100 100 11.608 12.876 5.968 16.491 19.424 6.1248 6.8766
12.096 100 100 9.2668 12.002 5.968 16.491 19.424 6.1248 6.8766
12.343 100 100 9.2704 12.021 5.968 16.491 19.424 6.1248 6.8766
11.465 100 100 8.2887 11.472 5.968 16.491 19.424 6.1248 6.8766
11.186 100 100 7.275 11.43 5.968 16.491 19.424 6.1248 6.8766
11.039 100 100 6.8125 10.781 5.968 16.491 19.424 6.1248 6.8766
10.748 100 100 6.1711 10.068 5.968 16.491 19.424 6.1248 6.8766
10.355 100 100 5.7732 9.9823 5.968 16.491 19.424 6.1248 6.8766
10.423 100 100 5.7102 9.8079 5.968 16.491 19.424 6.1248 6.8766
10.479 100 100 5.391 10.058 5.968 16.491 19.424 6.1248 6.8766
10.714 100 100 5.8123 10.33 5.968 16.491 19.424 6.1248 6.8766
10.48 100 100 5.9977 9.8613 5.968 16.491 19.424 6.1248 6.8766
10.63 100 100 7.3421 10.383 5.968 16.491 19.424 6.1248 6.8766
10.399 100 100 7.8036 10.862 5.968 16.491 19.424 6.1248 6.8766
10.718 100 100 8.0091 10.915 5.968 16.491 19.424 6.1248 6.8766
10.77 100 100 8.5486 11.323 5.968 16.491 19.424 6.1248 6.8766
11.003 100 100 8.9193 11.168 5.968 16.491 19.424 6.1248 6.8766
11.174 100 100 9.035 11.271 5.968 16.491 19.424 6.1248 6.8766
11.798 100 100 9.3956 11.512 5.968 16.491 19.424 6.1248 6.8766
12.39 100 100 9.7152 11.473 5.968 16.491 19.424 6.1248 6.8766
11.965 100 100 9.9007 11.195 5.968 16.491 19.424 6.1248 6.8766
11.804 100 100 9.9434 11.013 5.968 16.491 19.424 6.1248 6.8766
11.561 100 100 9.8967 10.732 5.968 16.491 19.424 6.1248 6.8766
11.33 100 100 8.6414 10.437 5.968 16.491 19.424 6.1248 6.8766
11.029 100 100 8.0057 10.062 5.968 16.491 19.424 6.1248 6.8766
11.223 100 100 8.1094 9.9987 5.968 16.491 19.424 6.1248 6.8766
10.633 100 100 8.0506 9.8828 5.968 16.491 19.424 6.1248 6.8766
10.473 100 100 7.6354 9.3876 5.968 16.491 19.424 6.1248 6.8766
9.8612 100 100 7.4392 8.9317 5.968 16.491 19.424 6.1248 6.8766
9.5311 100 100 7.2702 8.8646 5.968 16.491 19.424 6.1248 6.8766
9.0746 100 100 5.9374 8.8336 5.968 16.491 19.424 6.1248 6.8766
8.8284 100 100 5.9185 9.0408 5.968 16.491 19.424 6.1248 6.8766
8.7673 100 100 6.0441 9.1545 5.968 16.491 19.424 6.1248 6.8766
8.9268 100 100 5.9573 9.4058 5.968 16.491 19.424 6.1248 6.8766
8.9721 100 100 5.8302 9.7919 5.968 16.491 19.424 6.1248 6.8766
9.0563 100 100 5.8409 9.9639 5.968 16.491 19.424 6.1248 6.8766
9.1585 100 100 5.9087 10.312 5.968 16.491 19.424 6.1248 6.8766
9.07 100 100 5.9452 10.513 5.968 16.491 19.424 6.1248 6.8766
9.034 100 100 6.1865 10.622 5.968 16.491 19.424 6.1248 6.8766
9.1582 100 100 6.3419 10.704 5.968 16.491 19.424 6.1248 6.8766
9.2359 100 100 6.3379 10.567 5.968 16.491 19.424 6.1248 6.8766
9.5714 100 100 6.2333 10.311 5.968 16.491 19.424 6.1248 6.8766
9.4482 100 100 6.164 9.9816 5.968 16.491 19.424 6.1248 6.8766
9.6316 100 100 6.0432 9.5027 5.968 16.491 19.424 6.1248 6.8766
9.9904 100 100 6.1653 9.0835 5.968 16.491 19.424 6.1248 6.8766
9.8657 100 100 6.0027 8.7145 5.968 16.491 19.424 6.1248 6.8766
10.354 100 100 5.9324 7.9044 5.968 16.491 19.424 6.1248 6.8766
10.716 100 100 5.2768 7.7679 5.968 16.491 19.424 6.1248 6.8766
10.736 100 100 5.5986 7.7541 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4757 7.7663 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.5756 7.8987 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9535 8.5479 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9393 9.5054 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9429 9.2805 5.968 16.491 19.424 6.1248 6.8766
100 100 100 3.9826 9.3988 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.1846 9.7997 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.0214 9.9382 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.0846 10.153 5.968 16.491 19.424 6.1248 6.8766
100 100 100 3.9399 10.152 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.2416 10.216 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3699 10.156 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.2713 10.212 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5203 10.258 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5358 9.8982 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.651 9.0688 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5783 8.7116 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.659 8.2883 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7585 8.2669 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9828 8.0578 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.1009 8.3063 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9427 8.7023 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0613 8.8192 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.3157 9.4836 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.5723 9.9165 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.6464 10.48 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4932 11.002 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.9225 11.236 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.9316 11.36 5.968 16.491 19.424 6.1248 6.8766
100 100 100 6.0513 11.14 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.8846 10.998 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.7081 11.093 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4772 10.797 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.3971 10.491 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4633 10.067 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.714 9.7083 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6619 9.0623 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6203 8.4491 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5387 7.8084 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3493 7.4034 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3418 6.9486 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.312 6.6936 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3219 6.6774 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.2492 6.5668 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3192 6.5019 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3475 6.6085 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3363 6.4965 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4254 6.4244 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5581 6.471 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5403 6.4908 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5676 6.6336 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6605 6.6881 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7241 6.6771 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9598 6.6552 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.1849 6.7826 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2201 6.6418 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2991 6.5226 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.3552 6.7561 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4147 7.0442 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.7766 7.3206 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4207 7.2917 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.4227 7.4024 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0736 7.4159 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0157 7.5423 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2032 7.6061 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2306 7.643 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2099 7.6357 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.2469 7.6671 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.126 7.7415 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0652 7.539 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9488 7.7149 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0532 7.7124 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0257 7.6692 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9688 7.4166 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9315 7.1383 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9177 6.1602 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8792 6.0778 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.9211 6.091 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8197 6.2223 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6582 6.583 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7612 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.717 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6292 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7411 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.784 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7065 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7635 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7731 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6366 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6508 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5412 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5489 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4603 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4861 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6522 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7444 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8736 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7684 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7187 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6707 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4179 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7137 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8172 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.728 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8345 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.8366 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7101 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6715 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.561 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5819 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3726 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.3421 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4576 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.504 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4867 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5644 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.7693 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.584 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5171 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4747 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.4234 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.5545 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 4.6532 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.0675 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 5.5977 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 6.0617 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 6.6833 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.0057 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.2256 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.3725 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.4144 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.4362 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.3443 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.3819 100 5.968 16.491 19.424 6.1248 6.8766
100 100 100 7.1799 100 5.968 16.491 19.424 6.1248 6.8766


==> images/data/ms_walk_relatedWorkComparison.txt <==
2.2873 1.7705 1.7394 3.7905 6.9968 3.9978
2.1525 1.8102 1.8828 3.7905 6.9968 3.9978
2.4036 2.0779 2.406 3.7905 6.9968 3.9978
2.628 2.3874 2.5765 3.7905 6.9968 3.9978
2.9411 2.6783 2.6732 3.7905 6.9968 3.9978
3.2074 2.9769 2.6066 3.7905 6.9968 3.9978
3.4067 3.243 2.5652 3.7905 6.9968 3.9978
3.4473 3.5863 2.6327 3.7905 6.9968 3.9978
3.5788 3.5851 2.6982 3.7905 6.9968 3.9978
3.5831 3.825 2.7245 3.7905 6.9968 3.9978
3.7559 3.819 2.7339 3.7905 6.9968 3.9978
3.7487 3.8678 2.6424 3.7905 6.9968 3.9978
3.6268 3.7346 2.6755 3.7905 6.9968 3.9978
3.6143 3.6555 2.6381 3.7905 6.9968 3.9978
3.5241 3.56 2.5388 3.7905 6.9968 3.9978
3.5165 3.4772 2.5529 3.7905 6.9968 3.9978
3.536 3.4087 2.4977 3.7905 6.9968 3.9978
3.284 3.022 2.4648 3.7905 6.9968 3.9978
2.9794 2.6961 2.3268 3.7905 6.9968 3.9978
2.8469 2.4404 2.4326 3.7905 6.9968 3.9978
2.7105 2.2001 2.419 3.7905 6.9968 3.9978
2.4821 1.9925 2.2999 3.7905 6.9968 3.9978
1.8207 1.8382 2.3706 3.7905 6.9968 3.9978
1.842 1.6517 2.3314 3.7905 6.9968 3.9978
1.8189 1.0815 2.3889 3.7905 6.9968 3.9978
1.8095 0.96858 2.3452 3.7905 6.9968 3.9978
1.7929 0.95624 2.3157 3.7905 6.9968 3.9978
1.8251 1.0238 2.3352 3.7905 6.9968 3.9978
1.8223 1.0257 2.303 3.7905 6.9968 3.9978
1.8253 1.0466 2.3098 3.7905 6.9968 3.9978
1.746 1.209 2.388 3.7905 6.9968 3.9978
1.6014 1.389 2.4609 3.7905 6.9968 3.9978
1.7231 1.6565 2.5632 3.7905 6.9968 3.9978
1.62 1.798 2.7227 3.7905 6.9968 3.9978
1.6631 1.857 2.8332 3.7905 6.9968 3.9978
1.4701 2.0014 2.8115 3.7905 6.9968 3.9978
1.5635 2.0685 2.7728 3.7905 6.9968 3.9978
1.4907 2.0682 2.9888 3.7905 6.9968 3.9978
1.5929 1.9969 2.956 3.7905 6.9968 3.9978
1.5458 1.8635 3.0098 3.7905 6.9968 3.9978
1.5217 1.734 2.9381 3.7905 6.9968 3.9978
1.3873 1.5038 2.7456 3.7905 6.9968 3.9978
1.4296 1.3939 2.8738 3.7905 6.9968 3.9978
1.4348 1.3192 2.8898 3.7905 6.9968 3.9978
1.4306 1.0749 2.9234 3.7905 6.9968 3.9978
1.4009 0.91706 2.9835 3.7905 6.9968 3.9978
1.4391 0.86905 2.9942 3.7905 6.9968 3.9978
1.5133 0.95223 2.5734 3.7905 6.9968 3.9978
2.0062 1.0465 2.8943 3.7905 6.9968 3.9978
2.4124 1.0269 3.0668 3.7905 6.9968 3.9978
2.4245 1.0261 3.1916 3.7905 6.9968 3.9978
2.3007 1.2059 3.1871 3.7905 6.9968 3.9978
2.1813 1.371 2.7143 3.7905 6.9968 3.9978
2.0465 1.2896 3.0413 3.7905 6.9968 3.9978
2.0466 1.3304 3.2402 3.7905 6.9968 3.9978
1.9525 1.3027 3.2325 3.7905 6.9968 3.9978
1.9679 1.3433 3.2667 3.7905 6.9968 3.9978
1.9283 1.4241 3.4051 3.7905 6.9968 3.9978
1.9465 1.5 3.2331 3.7905 6.9968 3.9978
1.852 1.5579 3.2105 3.7905 6.9968 3.9978
1.9477 1.5606 3.1158 3.7905 6.9968 3.9978
1.8807 1.4598 2.9715 3.7905 6.9968 3.9978
1.7605 1.3918 2.9278 3.7905 6.9968 3.9978
1.7069 1.3929 2.9077 3.7905 6.9968 3.9978
1.6525 1.3716 2.9586 3.7905 6.9968 3.9978
1.6311 1.3742 3.1387 3.7905 6.9968 3.9978
1.6178 1.3008 3.2559 3.7905 6.9968 3.9978
1.7771 1.2241 3.3028 3.7905 6.9968 3.9978
1.9623 1.2637 3.1879 3.7905 6.9968 3.9978
1.8948 1.4483 3.1942 3.7905 6.9968 3.9978
1.8462 1.5004 3.1381 3.7905 6.9968 3.9978
1.9146 1.4154 2.9835 3.7905 6.9968 3.9978
1.9663 1.4101 2.7981 3.7905 6.9968 3.9978
2.0054 1.365 2.7196 3.7905 6.9968 3.9978
1.9708 1.5332 2.7547 3.7905 6.9968 3.9978
2.0689 1.5609 2.9 3.7905 6.9968 3.9978
2.2163 1.8001 2.88 3.7905 6.9968 3.9978
2.4729 2.0277 2.8132 3.7905 6.9968 3.9978
2.7389 2.2336 2.7507 3.7905 6.9968 3.9978
2.783 2.4547 2.7728 3.7905 6.9968 3.9978
2.9261 2.5824 2.7612 3.7905 6.9968 3.9978
2.8943 2.7146 2.4276 3.7905 6.9968 3.9978
2.9186 2.8086 2.3392 3.7905 6.9968 3.9978
2.9888 2.8683 2.4231 3.7905 6.9968 3.9978
3.0035 2.8825 2.6687 3.7905 6.9968 3.9978
2.7863 2.9232 2.8474 3.7905 6.9968 3.9978
2.895 2.9508 2.7988 3.7905 6.9968 3.9978
2.0483 2.9654 2.978 3.7905 6.9968 3.9978
1.3918 2.9995 3.1423 3.7905 6.9968 3.9978
1.3743 2.9795 3.0535 3.7905 6.9968 3.9978
1.3178 2.8494 2.8917 3.7905 6.9968 3.9978
1.3001 2.7867 3.1208 3.7905 6.9968 3.9978
1.2929 2.744 3.3379 3.7905 6.9968 3.9978
1.3264 2.5341 3.4272 3.7905 6.9968 3.9978
1.3554 2.3429 3.493 3.7905 6.9968 3.9978
1.3284 2.1969 3.0301 3.7905 6.9968 3.9978
1.5986 2.0038 2.8894 3.7905 6.9968 3.9978
2.0878 1.9045 2.9291 3.7905 6.9968 3.9978
2.1017 1.7424 3.0814 3.7905 6.9968 3.9978
2.0177 1.5409 3.0644 3.7905 6.9968 3.9978
1.844 1.2847 2.8807 3.7905 6.9968 3.9978
2.0255 1.1263 2.4613 3.7905 6.9968 3.9978
2.1041 1.183 2.215 3.7905 6.9968 3.9978
1.6785 1.3906 2.7279 3.7905 6.9968 3.9978
1.6151 1.619 3.1081 3.7905 6.9968 3.9978
1.7649 1.657 3.1337 3.7905 6.9968 3.9978
1.6802 1.7905 3.0083 3.7905 6.9968 3.9978
1.7538 1.9431 2.9786 3.7905 6.9968 3.9978
1.78 2.0545 2.9061 3.7905 6.9968 3.9978
1.8081 2.2466 3.1017 3.7905 6.9968 3.9978
1.6371 2.308 3.4746 3.7905 6.9968 3.9978
1.8544 2.4254 3.5834 3.7905 6.9968 3.9978
1.8201 2.5578 3.8312 3.7905 6.9968 3.9978
1.9137 2.6243 3.9771 3.7905 6.9968 3.9978
1.9681 2.6196 4.284 3.7905 6.9968 3.9978
1.9706 2.5574 4.3395 3.7905 6.9968 3.9978
1.9318 2.3698 4.2512 3.7905 6.9968 3.9978
1.7215 2.2191 4.3045 3.7905 6.9968 3.9978
1.9674 2.1105 4.2069 3.7905 6.9968 3.9978
1.8037 2.1039 3.9897 3.7905 6.9968 3.9978
1.9974 2.0515 3.7523 3.7905 6.9968 3.9978
1.9848 1.9709 3.7603 3.7905 6.9968 3.9978
1.9906 1.7679 4.6102 3.7905 6.9968 3.9978
2.0233 1.4186 4.2827 3.7905 6.9968 3.9978
2.0388 1.3886 4.5159 3.7905 6.9968 3.9978
1.9144 1.4321 4.5971 3.7905 6.9968 3.9978
2.0143 1.3554 4.5839 3.7905 6.9968 3.9978
1.9633 1.5761 4.6271 3.7905 6.9968 3.9978
2.5348 1.8071 5.0785 3.7905 6.9968 3.9978
2.9759 1.9148 5.5404 3.7905 6.9968 3.9978
2.789 1.9611 4.6325 3.7905 6.9968 3.9978
2.7966 2.0832 4.694 3.7905 6.9968 3.9978
2.5167 2.1904 4.9257 3.7905 6.9968 3.9978
2.6693 2.211 5.0895 3.7905 6.9968 3.9978
2.8438 2.1394 4.6969 3.7905 6.9968 3.9978
2.6585 2.2138 4.2998 3.7905 6.9968 3.9978
3.0053 2.3511 3.9683 3.7905 6.9968 3.9978
2.6442 2.3013 3.9231 3.7905 6.9968 3.9978
2.5379 2.1014 3.9771 3.7905 6.9968 3.9978
2.7265 1.9837 4.3057 3.7905 6.9968 3.9978
2.5656 2.0186 4.2774 3.7905 6.9968 3.9978
2.5712 2.032 4.0626 3.7905 6.9968 3.9978
2.6055 2.1471 3.852 3.7905 6.9968 3.9978
2.5763 2.0137 3.9095 3.7905 6.9968 3.9978
2.5297 1.9699 3.9277 3.7905 6.9968 3.9978
2.3875 1.8625 3.9245 3.7905 6.9968 3.9978
2.4374 1.7358 3.5048 3.7905 6.9968 3.9978
2.6213 1.7718 2.2639 3.7905 6.9968 3.9978
2.554 1.9634 2.3044 3.7905 6.9968 3.9978
2.5115 2.1431 2.5782 3.7905 6.9968 3.9978
2.4231 2.2516 2.9562 3.7905 6.9968 3.9978
2.531 2.8817 3.3138 3.7905 6.9968 3.9978
3.1141 3.374 3.9497 3.7905 6.9968 3.9978
3.8447 3.6309 3.4582 3.7905 6.9968 3.9978
3.8746 3.7662 3.7213 3.7905 6.9968 3.9978
4.4176 3.8191 3.4684 3.7905 6.9968 3.9978
4.7544 3.9842 3.9826 3.7905 6.9968 3.9978
4.801 4.4542 4.6988 3.7905 6.9968 3.9978
4.8094 4.5406 5.2281 3.7905 6.9968 3.9978
5.1437 4.7264 5.1043 3.7905 6.9968 3.9978
4.7334 4.8124 4.4853 3.7905 6.9968 3.9978
4.7179 4.777 3.9591 3.7905 6.9968 3.9978
3.4634 5.1467 3.9308 3.7905 6.9968 3.9978
3.3494 4.9843 3.871 3.7905 6.9968 3.9978
3.1185 5.2532 3.6087 3.7905 6.9968 3.9978
3.0107 5.8019 3.3632 3.7905 6.9968 3.9978
3.0962 6.0803 3.4081 3.7905 6.9968 3.9978
3.1132 5.806 3.163 3.7905 6.9968 3.9978
3.1219 5.8674 3.0561 3.7905 6.9968 3.9978
3.4989 6.3712 3.0879 3.7905 6.9968 3.9978
3.4805 6.8658 3.1836 3.7905 6.9968 3.9978
3.7903 7.2915 3.1861 3.7905 6.9968 3.9978
3.8409 7.9619 3.2983 3.7905 6.9968 3.9978
4.1135 8.3747 3.293 3.7905 6.9968 3.9978
4.1477 8.7808 3.0769 3.7905 6.9968 3.9978
3.8998 9.2469 2.817 3.7905 6.9968 3.9978
3.9239 9.6833 2.807 3.7905 6.9968 3.9978
4.1457 10.399 3.433 3.7905 6.9968 3.9978
3.9346 10.607 3.9242 3.7905 6.9968 3.9978
4.4982 11.183 3.9278 3.7905 6.9968 3.9978
4.9894 11.584 3.6992 3.7905 6.9968 3.9978
5.2372 11.723 3.5068 3.7905 6.9968 3.9978
5.3833 11.812 3.973 3.7905 6.9968 3.9978
5.3785 11.994 4.0224 3.7905 6.9968 3.9978
5.7072 12.234 4.5119 3.7905 6.9968 3.9978
6.1781 12.847 5.1238 3.7905 6.9968 3.9978
6.5034 14.303 5.9736 3.7905 6.9968 3.9978
6.3705 15.508 6.4474 3.7905 6.9968 3.9978
6.134 16.642 5.7889 3.7905 6.9968 3.9978
6.2722 16.871 5.9467 3.7905 6.9968 3.9978
6.0443 16.981 5.8939 3.7905 6.9968 3.9978
5.8902 17.445 6.1929 3.7905 6.9968 3.9978
5.4771 17.792 6.285 3.7905 6.9968 3.9978
5.5487 17.463 6.4805 3.7905 6.9968 3.9978
5.743 16.917 6.4602 3.7905 6.9968 3.9978
5.9611 16.632 6.4724 3.7905 6.9968 3.9978
6.1264 16.654 6.2139 3.7905 6.9968 3.9978
5.5784 16.924 5.6279 3.7905 6.9968 3.9978
5.2614 16.611 5.2199 3.7905 6.9968 3.9978
3.5733 15.97 5.1669 3.7905 6.9968 3.9978
3.6199 15.659 5.5071 3.7905 6.9968 3.9978
3.1818 15.579 5.9549 3.7905 6.9968 3.9978
3.0793 15.823 6.3494 3.7905 6.9968 3.9978
3.086 15.446 6.0214 3.7905 6.9968 3.9978
3.0804 15.162 5.3391 3.7905 6.9968 3.9978
2.9914 14.881 4.616 3.7905 6.9968 3.9978
3.2851 14.344 4.3151 3.7905 6.9968 3.9978
3.1303 13.263 4.0462 3.7905 6.9968 3.9978
3.17 12.479 3.9764 3.7905 6.9968 3.9978
2.7981 12.288 4.2913 3.7905 6.9968 3.9978
2.8941 12.382 4.6978 3.7905 6.9968 3.9978
3.0097 12.872 5.2926 3.7905 6.9968 3.9978
3.1336 13.497 5.1376 3.7905 6.9968 3.9978
3.152 13.837 4.8384 3.7905 6.9968 3.9978
3.0459 14.032 4.2788 3.7905 6.9968 3.9978
3.1823 14.449 4.0224 3.7905 6.9968 3.9978
3.0193 14.547 4.0794 3.7905 6.9968 3.9978
3.0203 15.006 4.6048 3.7905 6.9968 3.9978
2.871 14.935 5.0433 3.7905 6.9968 3.9978
2.965 15.218 5.2777 3.7905 6.9968 3.9978
3.177 15.004 5.3333 3.7905 6.9968 3.9978
3.1593 14.84 5.3684 3.7905 6.9968 3.9978
2.9089 15.309 5.6542 3.7905 6.9968 3.9978
3.1248 15.476 6.0565 3.7905 6.9968 3.9978
3.0227 15.378 6.2397 3.7905 6.9968 3.9978
2.9669 15.119 5.8766 3.7905 6.9968 3.9978
3.004 14.738 5.6939 3.7905 6.9968 3.9978
2.9975 14.257 5.3661 3.7905 6.9968 3.9978
2.6726 13.999 4.8474 3.7905 6.9968 3.9978
2.5139 13.91 4.4731 3.7905 6.9968 3.9978
2.3383 13.687 4.2489 3.7905 6.9968 3.9978
2.334 13.09 3.8884 3.7905 6.9968 3.9978
2.4291 12.925 3.6792 3.7905 6.9968 3.9978
2.3233 12.889 3.1355 3.7905 6.9968 3.9978
2.4876 12.871 3.0719 3.7905 6.9968 3.9978
2.6099 12.96 3.2776 3.7905 6.9968 3.9978
2.6636 13.34 3.6352 3.7905 6.9968 3.9978
2.3696 13.432 3.8154 3.7905 6.9968 3.9978
2.2907 13.25 3.7039 3.7905 6.9968 3.9978
2.5367 13.168 3.6732 3.7905 6.9968 3.9978
2.7112 13.177 3.5387 3.7905 6.9968 3.9978
2.5623 13.662 3.5663 3.7905 6.9968 3.9978
2.5587 14.087 3.5356 3.7905 6.9968 3.9978
2.6574 13.697 3.5738 3.7905 6.9968 3.9978
2.7861 13.908 3.646 3.7905 6.9968 3.9978
2.8514 14.262 3.919 3.7905 6.9968 3.9978
2.9727 14.218 3.9253 3.7905 6.9968 3.9978
2.8895 14.145 3.8663 3.7905 6.9968 3.9978
2.8405 14.21 3.8073 3.7905 6.9968 3.9978
2.927 14.355 3.7203 3.7905 6.9968 3.9978
2.8398 14.382 3.6574 3.7905 6.9968 3.9978
2.7059 13.974 3.4774 3.7905 6.9968 3.9978
2.5504 13.868 3.183 3.7905 6.9968 3.9978
2.6489 13.942 2.8879 3.7905 6.9968 3.9978
2.6397 13.871 2.8066 3.7905 6.9968 3.9978
2.8052 13.651 2.8107 3.7905 6.9968 3.9978
3.2141 13.153 2.7505 3.7905 6.9968 3.9978
3.5786 13.112 2.7848 3.7905 6.9968 3.9978
4.4293 12.913 2.5883 3.7905 6.9968 3.9978
6.2296 12.851 2.8065 3.7905 6.9968 3.9978
7.8527 12.327 2.8099 3.7905 6.9968 3.9978
8.9704 11.912 2.6586 3.7905 6.9968 3.9978
9.2766 11.748 2.5857 3.7905 6.9968 3.9978
9.9445 12.021 2.3895 3.7905 6.9968 3.9978
10.294 12.648 2.4123 3.7905 6.9968 3.9978
10.816 13.292 2.8309 3.7905 6.9968 3.9978
11.379 13.725 3.4149 3.7905 6.9968 3.9978
10.426 14.263 3.6597 3.7905 6.9968 3.9978
10.481 14.217 3.8098 3.7905 6.9968 3.9978
10.681 14.353 4.0087 3.7905 6.9968 3.9978
9.466 14.537 3.7968 3.7905 6.9968 3.9978
9.5861 14.254 3.4678 3.7905 6.9968 3.9978
8.8906 14.398 3.2886 3.7905 6.9968 3.9978
8.7938 14.067 3.2617 3.7905 6.9968 3.9978
9.1569 14.371 3.4446 3.7905 6.9968 3.9978
9.5023 14.65 3.8163 3.7905 6.9968 3.9978
9.7021 14.639 3.7197 3.7905 6.9968 3.9978
9.9018 14.521 3.4855 3.7905 6.9968 3.9978
10.172 13.98 2.8916 3.7905 6.9968 3.9978
9.3985 13.322 2.568 3.7905 6.9968 3.9978
9.6322 12.508 1.9046 3.7905 6.9968 3.9978
9.4128 12.123 1.7953 3.7905 6.9968 3.9978
9.2866 11.669 2.0545 3.7905 6.9968 3.9978
9.0509 11.286 2.3503 3.7905 6.9968 3.9978
8.3554 10.214 2.6139 3.7905 6.9968 3.9978
7.9814 9.3859 3.0299 3.7905 6.9968 3.9978
7.6503 9.036 3.1932 3.7905 6.9968 3.9978
7.6568 8.359 2.9799 3.7905 6.9968 3.9978
7.3727 7.9582 2.7483 3.7905 6.9968 3.9978
8.4379 7.1213 2.8132 3.7905 6.9968 3.9978
8.8406 6.5013 3.5005 3.7905 6.9968 3.9978
8.5 5.6356 4.3007 3.7905 6.9968 3.9978
9.1289 5.7306 5.3478 3.7905 6.9968 3.9978
8.7419 5.5466 6.4573 3.7905 6.9968 3.9978
6.42 5.6746 6.7694 3.7905 6.9968 3.9978
6.3683 5.7998 6.8899 3.7905 6.9968 3.9978
5.8226 5.6574 6.941 3.7905 6.9968 3.9978
5.8671 5.4998 6.691 3.7905 6.9968 3.9978
5.8094 5.6362 6.6929 3.7905 6.9968 3.9978
5.5832 6.19 6.8799 3.7905 6.9968 3.9978
5.6093 6.59 6.6609 3.7905 6.9968 3.9978
5.6968 6.4144 6.0471 3.7905 6.9968 3.9978
5.6368 6.2581 5.4436 3.7905 6.9968 3.9978
5.8982 6.474 4.8176 3.7905 6.9968 3.9978
5.9897 6.6104 5.1393 3.7905 6.9968 3.9978
6.0723 6.9964 5.0116 3.7905 6.9968 3.9978
3.6212 8.2303 5.2126 3.7905 6.9968 3.9978
3.4625 8.707 5.5227 3.7905 6.9968 3.9978
3.6545 9.1758 5.5285 3.7905 6.9968 3.9978
3.5225 9.1829 5.4623 3.7905 6.9968 3.9978
3.7554 9.2846 5.7466 3.7905 6.9968 3.9978
3.8362 9.832 5.4374 3.7905 6.9968 3.9978
3.8143 10.267 5.0468 3.7905 6.9968 3.9978
4.0345 10.971 4.863 3.7905 6.9968 3.9978
4.1246 10.996 5.1349 3.7905 6.9968 3.9978
4.1085 10.907 6.3985 3.7905 6.9968 3.9978
4.235 10.794 7.2195 3.7905 6.9968 3.9978
4.2529 10.627 7.3785 3.7905 6.9968 3.9978
4.2091 10.51 7.0932 3.7905 6.9968 3.9978
3.8162 10.28 6.4306 3.7905 6.9968 3.9978
3.8574 10.187 6.4221 3.7905 6.9968 3.9978
3.6507 9.7907 6.362 3.7905 6.9968 3.9978
3.4122 9.8921 6.5627 3.7905 6.9968 3.9978
3.5689 9.1609 6.5526 3.7905 6.9968 3.9978
3.8214 8.537 6.5336 3.7905 6.9968 3.9978
3.9777 8.031 6.4861 3.7905 6.9968 3.9978
4.0114 8.2389 6.0258 3.7905 6.9968 3.9978
4.0051 7.2974 5.6564 3.7905 6.9968 3.9978
4.098 6.9737 5.4887 3.7905 6.9968 3.9978
3.9669 6.9981 5.3251 3.7905 6.9968 3.9978
4.0415 6.4421 4.9793 3.7905 6.9968 3.9978
4.0918 6.2359 4.8792 3.7905 6.9968 3.9978
4.1504 6.0644 5.008 3.7905 6.9968 3.9978
4.0852 5.8412 5.1491 3.7905 6.9968 3.9978
3.9637 6.3493 5.4369 3.7905 6.9968 3.9978
4.1285 6.7328 5.3989 3.7905 6.9968 3.9978
4.1154 7.1061 5.1855 3.7905 6.9968 3.9978
3.9692 7.5518 5.0976 3.7905 6.9968 3.9978
3.8749 7.8619 5.1331 3.7905 6.9968 3.9978
3.926 7.9801 5.1187 3.7905 6.9968 3.9978
3.8862 8.2726 5.0989 3.7905 6.9968 3.9978
3.9271 8.375 5.1708 3.7905 6.9968 3.9978
3.8003 8.4361 5.1552 3.7905 6.9968 3.9978
3.9725 8.5431 4.7889 3.7905 6.9968 3.9978
3.8991 8.5104 4.4821 3.7905 6.9968 3.9978
3.8387 8.6126 4.3602 3.7905 6.9968 3.9978
3.7391 8.7511 4.2113 3.7905 6.9968 3.9978
3.8184 8.5635 4.2423 3.7905 6.9968 3.9978
3.8072 8.3181 4.1086 3.7905 6.9968 3.9978
4.1339 8.2477 3.9273 3.7905 6.9968 3.9978
4.2172 8.1772 3.9156 3.7905 6.9968 3.9978
3.9344 8.1559 3.8192 3.7905 6.9968 3.9978
3.7662 8.2729 3.8485 3.7905 6.9968 3.9978
3.6731 8.265 4.1462 3.7905 6.9968 3.9978
3.749 8.2139 4.3444 3.7905 6.9968 3.9978
3.9164 7.8837 4.2827 3.7905 6.9968 3.9978
3.6278 7.8503 4.1356 3.7905 6.9968 3.9978
3.4456 7.8935 4.2597 3.7905 6.9968 3.9978
3.3796 7.6636 4.3804 3.7905 6.9968 3.9978
3.533 7.6698 4.6186 3.7905 6.9968 3.9978
3.4673 7.9011 4.8981 3.7905 6.9968 3.9978
3.2749 7.7676 5.0046 3.7905 6.9968 3.9978
3.4641 7.9154 5.0934 3.7905 6.9968 3.9978
3.5181 7.6845 5.0392 3.7905 6.9968 3.9978
3.3542 7.6155 5.0669 3.7905 6.9968 3.9978
3.63 7.7266 5.0989 3.7905 6.9968 3.9978
3.5709 7.6621 5.0799 3.7905 6.9968 3.9978
3.5323 7.6311 5.0593 3.7905 6.9968 3.9978
3.4927 7.6384 5.1989 3.7905 6.9968 3.9978
3.4845 7.568 5.2885 3.7905 6.9968 3.9978
3.4412 7.2969 5.0789 3.7905 6.9968 3.9978
3.4915 7.0111 5.0002 3.7905 6.9968 3.9978
3.4018 6.6966 5.1952 3.7905 6.9968 3.9978
3.6519 6.3568 5.1429 3.7905 6.9968 3.9978
3.5616 6.2238 4.9506 3.7905 6.9968 3.9978
3.9434 6.1077 4.8795 3.7905 6.9968 3.9978
4.551 5.9318 4.7283 3.7905 6.9968 3.9978
5.33 5.9003 4.6593 3.7905 6.9968 3.9978
6.0045 5.7261 4.5362 3.7905 6.9968 3.9978
6.4554 5.7286 4.4374 3.7905 6.9968 3.9978
6.9726 5.786 4.2947 3.7905 6.9968 3.9978
7.126 5.822 4.1161 3.7905 6.9968 3.9978
7.0655 5.768 4.3416 3.7905 6.9968 3.9978
7.1247 5.7642 4.3589 3.7905 6.9968 3.9978
6.9095 5.6721 4.3659 3.7905 6.9968 3.9978
6.7152 5.7877 4.3774 3.7905 6.9968 3.9978
6.6574 5.8687 4.4699 3.7905 6.9968 3.9978
6.5558 5.8629 4.5074 3.7905 6.9968 3.9978
6.4512 5.7357 4.5784 3.7905 6.9968 3.9978
6.2661 5.7867 4.8868 3.7905 6.9968 3.9978
5.862 5.9065 4.9985 3.7905 6.9968 3.9978
5.4197 5.8749 4.873 3.7905 6.9968 3.9978
5.0313 5.7626 4.8933 3.7905 6.9968 3.9978
4.625 5.5522 4.7191 3.7905 6.9968 3.9978
4.2838 5.1246 4.7294 3.7905 6.9968 3.9978
3.9788 5.0353 4.6625 3.7905 6.9968 3.9978
3.4411 4.8132 4.4099 3.7905 6.9968 3.9978
3.4332 4.7387 3.6509 3.7905 6.9968 3.9978
3.2756 4.2267 3.4845 3.7905 6.9968 3.9978
3.4083 4.2623 3.5579 3.7905 6.9968 3.9978
3.5065 4.1421 3.5782 3.7905 6.9968 3.9978
3.355 4.1258 3.5598 3.7905 6.9968 3.9978


==> images/data/radianceBlue.txt <==
3.799246935e-15
5.660729800e-15
8.413207334e-15
1.247283050e-14
1.844517208e-14
2.720913055e-14
4.003694022e-14
5.876535400e-14
8.603914692e-14
1.256565399e-13
1.830578507e-13
2.660148510e-13
3.856005709e-13
5.575498648e-13
8.041628801e-13
1.156960657e-12
1.660379720e-12
2.376897807e-12
3.394125215e-12
4.834588008e-12
6.869187025e-12
9.735661622e-12
1.376384776e-11
1.941013291e-11
2.730432326e-11
3.831321385e-11
5.362656856e-11
7.487307872e-11
1.042763046e-10
1.448637856e-10
2.007466402e-10
2.774923389e-10
3.826202629e-10
5.262585802e-10
7.220124214e-10
9.881079730e-10
1.348895770e-09
1.836820151e-09
2.494991851e-09
3.380538454e-09
4.568955008e-09
6.159736498e-09
8.283648035e-09
1.111208082e-08
1.486905592e-08
1.984657850e-08
2.642421813e-08
3.509400165e-08
4.649196312e-08
6.143800739e-08
8.098612195e-08
1.064874255e-07
1.396690867e-07
1.827327959e-07
2.384772442e-07
3.104499737e-07
4.031350385e-07
5.221841673e-07
6.747005841e-07
8.695863282e-07
1.117965878e-06
1.433701106e-06
1.834015136e-06
2.340245569e-06
2.978750754e-06
3.781996415e-06
4.789853937e-06
6.051146013e-06
7.625480142e-06
9.585415647e-06
1.201901539e-05
1.503283916e-05
1.875544176e-05
2.334144519e-05
2.897625995e-05
3.588153747e-05
4.432144048e-05
5.460982407e-05
6.711842380e-05
8.228615166e-05
0.0001006296009
0.0001227548619
0.0001493707487
0.0001813035305
0.0002195132518
0.0002651117189
0.0003193822056
0.0003838009154
0.0004600602089
0.0005500935712
0.0006561022542
0.0007805834886
0.0009263600958
0.001096611283
0.001294904324
0.001525226769
0.001792018727
0.002100204694
0.002455224299
0.002863061259
0.0033302697
0.003863996957
0.004472001845
0.005162667266
0.005945006041
0.006828658661
0.007823881699
0.008941525548
0.01019300015
0.01159022743
0.01314557917
0.01487179907
0.01678190835
0.01888909348
0.02120657607
0.02374746413
0.02652458511
0.02955030096
0.03283630616
0.03639341007
0.04023130569
0.04435832699
0.04878119811
0.05350477816
0.05853180552
0.06386264646
0.06949505374
0.07542393991
0.08164117256
0.08813539593
0.09489188675
0.101892449
0.1091153537
0.1165353291
0.1241236056
0.1318480175
0.1396731677
0.1475606507
0.1554693398
0.1633557321
0.1711743496
0.1788781926
0.186419236
0.193748964
0.2008189318
0.2075813443
0.2139896422
0.2199990831
0.2255673062
0.2306548694
0.2352257476
0.239247784
0.2426930831
0.2455383395
0.2477650979
0.2493599373
0.2503145801
0.2506259252
0.250296005
0.2493318712
0.2477454138
0.2455531179
0.2427757675
0.2394381014
0.2355684323
0.2311982348
0.226361713
0.2210953557
0.2154374848
0.2094278084
0.2031069805
0.196516177
0.189696691
0.1826895518
0.175535171
0.1682730182
0.1609413288
0.1535768435
0.1462145806
0.1388876415
0.1316270489
0.1244616157
0.1174178447
0.1105198571
0.1037893488
0.09724557149
0.09090533916
0.08478305518
0.07889076116
0.07323820269
0.06783291297
0.0626803101
0.0577838073
0.05314493382
0.04876346475
0.04463755773
0.04076389491
0.03713782802
0.03375352528
0.03060411813
0.02768184627
0.02497819986
0.02248405687
0.02018981512
0.01808551747
0.01616096932
0.01440584777
0.0128098019
0.01136254346
0.01005392813
0.008874026905
0.007813187861
0.006862088434
0.00601177843
0.005253714363
0.00457978547
0.003982332051
0.003454156746
0.002988529448
0.002579186512
0.002220324994
0.001906592572
0.001633073892
0.001395273915
0.00118909893
0.001010835788
0.0008571298579
0.0007249622028
0.0006116263758
0.0005147052051
0.0004320478746
0.0003617475666
0.0003021198746
0.0002516821568
0.0002091339559
0.0001733385776
0.0001433058852
0.0001181763379
9.720628041e-05
7.975446741e-05
6.526979011e-05
5.328016098e-05
4.338249971e-05
3.523375812e-05
2.854291593e-05
2.306387664e-05
1.858919136e-05
1.494453958e-05
1.198389670e-05
9.585321342e-06
7.647298210e-06
6.085576557e-06
4.830448044e-06
3.824412293e-06
3.020182772e-06
2.378989909e-06
1.869142664e-06
1.464813724e-06
1.145017359e-06
8.927525193e-07
6.942870449e-07
5.385618964e-07
4.166970166e-07
3.215829282e-07
2.475443555e-07
1.900641202e-07
1.455572838e-07
1.111870123e-07
8.471496121e-08
6.438011299e-08
4.880097981e-08
3.689692432e-08
2.782506802e-08
2.092986274e-08
1.570291341e-08
1.175107062e-08
8.771171858e-09
6.530108959e-09
4.849148711e-09
3.591637460e-09
2.653389746e-09
1.955198337e-09
1.437015551e-09
1.053446913e-09
7.702718847e-10
5.617658213e-10
4.086449438e-10
2.964941838e-10
2.145680946e-10
1.548790655e-10
1.115060935e-10
8.007233480e-11
5.735141041e-11
4.097162120e-11
2.919438653e-11
2.074877433e-11
1.470828938e-11
1.039939934e-11
7.333823749e-12
5.158560934e-12
3.619114420e-12
2.532511885e-12
1.767567006e-12
1.230482074e-12
8.543769252e-13
5.916956245e-13
4.087160167e-13
2.815913053e-13
1.935044480e-13
1.326284351e-13
9.066844837e-14
6.182290988e-14
4.204518886e-14
2.852046986e-14
1.929614067e-14
1.302139666e-14
8.764314324e-15
5.883713655e-15
3.939655761e-15
2.631104850e-15
1.752633658e-15
1.164440351e-15
7.716430677e-16
5.100218750e-16
3.362283377e-16
2.210818218e-16
1.449923291e-16
9.484410912e-17
6.187983218e-17
4.026812646e-17
2.613649616e-17
1.692026194e-17
1.092548473e-17
7.036365983e-18
4.519916077e-18
2.895921277e-18
1.850622180e-18
1.179569729e-18
7.499020626e-19
4.755112486e-19
3.007409847e-19
1.897143962e-19
1.193669491e-19
7.491078327e-20
4.689011922e-20
2.927490007e-20
1.823001128e-20
1.132286282e-20
7.014613079e-21
4.334407630e-21
2.671374302e-21
1.642173780e-21
1.006892935e-21
6.157830510e-22
3.756236128e-22
2.285384258e-22
1.386906736e-22
8.394937452e-23
5.068394008e-23
3.052154393e-23
1.833269850e-23
1.098324358e-23
6.563261757e-24
3.911959101e-24
2.325706732e-24
1.379120655e-24
8.157120210e-25
4.812374059e-25
2.831851321e-25
1.662151962e-25
9.731076285e-26
5.682527855e-26
3.309889531e-26
1.922991437e-26
1.114381342e-26
6.441450273e-27
3.713877326e-27
2.135827891e-27
1.225181689e-27
7.010210145e-28
4.000908614e-28
2.277634578e-28
1.293326154e-28
7.325401789e-29
4.138614803e-29
2.332273753e-29
1.311009398e-29
7.350800821e-30
4.111183735e-30
2.293524149e-30
1.276276493e-30
7.084220494e-31
3.922347331e-31
2.166244830e-31
1.193376218e-31
6.557773408e-32
3.594557761e-32
1.965374881e-32
1.071906876e-32
5.831513436e-33
3.164600700e-33
1.713053092e-33
9.249917053e-34
4.982196043e-34
2.676828784e-34
1.434623788e-34
7.669621958e-35
4.090055737e-35
2.175728367e-35
1.154519139e-35
6.111100825e-36
3.226713764e-36
1.699514756e-36
8.929224989e-37
4.679804799e-37
2.446626465e-37
1.275952080e-37
6.637868219e-38
3.444698761e-38
1.783212180e-38
9.208411665e-39
4.743480679e-39
2.437479766e-39
1.249444972e-39
6.388902068e-40
3.258885131e-40
1.658235977e-40
8.417028457e-41
4.261938277e-41
2.152742665e-41
1.084711835e-41
5.452235677e-42
2.733842675e-42
1.367450882e-42
6.823228643e-43
3.396320962e-43
1.686431743e-43
8.353542167e-44
4.127765664e-44
2.034709706e-44
1.000537836e-44
4.908047763e-45
2.401755566e-45
1.172449464e-45
5.709594826e-46
2.773721124e-46
1.344210070e-46
6.498585429e-47
3.134139553e-47
1.507877631e-47
7.237066845e-48
3.465039733e-48
1.655020666e-48
7.885851504e-49
3.748384464e-49
1.777421376e-49
8.407904392e-50
3.967679394e-50
1.867829166e-50
8.771822254e-51
4.109555836e-51
1.920669441e-51
8.954953191e-52
4.165117183e-52
1.932611599e-52
8.945726635e-53
4.130860799e-53
1.902915904e-53
8.744861067e-54
4.009042747e-54
1.833509101e-54
8.365274701e-55
3.807432621e-55
1.728778064e-55
7.830713880e-56
3.538495547e-56
1.595112093e-56
7.173301381e-57
3.218120567e-57
1.440260130e-57
6.430355474e-58
2.864075384e-58
1.272592393e-58
5.640915535e-59
2.494395040e-59
1.100363539e-59
4.842419528e-60
2.125904885e-60
9.310657741e-61
4.067915464e-61
1.773039443e-61
7.709384077e-62
3.344072234e-62
1.447058750e-62
6.246706152e-63
2.690111206e-63
1.155695618e-63
4.953025888e-64
2.117636642e-64
9.032039005e-65
3.843027377e-65
1.631226430e-65
6.907293285e-66
2.917791049e-66
1.229568937e-66
5.168966707e-67
2.167736495e-67
9.069030904e-68
3.785006629e-68
1.575881286e-68
6.545324174e-69
2.711997850e-69
1.120979687e-69
4.622278010e-70
1.901358423e-70
7.802274388e-71
3.193944922e-71
1.304314366e-71
5.313558388e-72
2.159417541e-72
8.754582591e-73
3.540638383e-73
1.428481646e-73
5.749292043e-74
2.308342964e-74
9.245538346e-75
3.694108253e-75
1.472421713e-75
5.854632337e-76
2.322263477e-76
9.188982816e-77
3.627163207e-77
1.428269279e-77
5.610428843e-78
2.198490590e-78
8.594000558e-79
3.351258906e-79
1.303653105e-79
5.058912728e-80
1.958362268e-80
7.562566452e-81
2.913300741e-81
1.119543575e-81
4.291764424e-82
1.641230429e-82
6.260970847e-83
2.382603976e-83
9.044815833e-84
3.425191893e-84
1.293918808e-84
4.876022652e-85
1.832992140e-85
6.873711902e-86
2.571328220e-86
9.595305591e-87
3.571863464e-87
1.326371777e-87
4.913259717e-88
1.815548454e-88
6.692359900e-89
2.460841849e-89
9.026528224e-90
3.302859245e-90
1.205566932e-90
4.389592350e-91
1.594367086e-91
5.776747478e-92
2.087896904e-92
7.527746678e-93
2.707390474e-93
9.713291702e-94
3.476252254e-94
1.241038170e-94
4.419648049e-95
1.570068566e-95
5.563878400e-96
1.966819103e-96
6.935514497e-97
2.439608463e-97
8.560289775e-98
2.996286915e-98
1.046175722e-98
3.643777901e-99
1.265974315e-99
4.387562808e-100
1.516865143e-100
5.231129734e-101
1.799569511e-101
6.175414317e-102
2.113915562e-102
7.218267220e-103
2.458678730e-103
8.353987900e-104
2.831449695e-104
9.572966248e-105
3.228543116e-105
1.086147368e-105
3.644959649e-106
1.220164010e-106
4.074411687e-107
1.357164574e-107
4.509420257e-108
1.494614456e-108
4.941486166e-109
1.629692188e-109
5.361333507e-110
1.759377103e-110
5.759218256e-111
1.880555810e-111
6.125289054e-112
1.990142545e-112
6.449982759e-113
2.085207192e-113
6.724432765e-114
2.163103706e-114
6.940866692e-115
2.221591165e-115
7.092968223e-116
2.258939770e-116
7.176180213e-117
2.274014914e-117
7.187928732e-118
2.266333615e-118
7.127752838e-119
2.236089441e-119
6.997331199e-120
2.184144269e-120
6.800403549e-121
2.111987272e-121
6.542592209e-122
2.021663979e-122
6.231135550e-123
1.915680080e-123
5.874551183e-124
1.796886298e-124
5.482250528e-125
1.668351712e-125
5.064129155e-126
1.533233270e-126
4.630157403e-127
1.394649215e-127
4.189994616e-128
1.255563296e-128
3.752647114e-129
1.118685461e-129
3.326185563e-130
9.863932886e-131
2.917532571e-131
8.606765758e-132
2.532325301e-132
7.431058807e-133
2.174853111e-133
6.348241039e-134
1.848064974e-134
5.365589098e-135
1.553637945e-135
4.486526655e-136
1.292094869e-136
3.711059142e-137
1.062958227e-137
3.036300996e-138
8.649263693e-139
2.457052743e-139
6.960591371e-140
1.966388737e-140
5.539613142e-141
1.556222003e-141
4.359542959e-142
1.217819522e-142
3.392288356e-143
9.422492609e-144
2.609741463e-144
7.207477757e-145
1.984809796e-145
5.450043542e-146
1.492184135e-146
4.073636453e-147
1.108857490e-147
3.009533818e-148
8.144217683e-149
2.197470405e-149
5.911767261e-150
1.585731464e-150
4.240896378e-151
1.130835343e-151
3.006443861e-152
7.969250879e-153
2.106161142e-153
5.549767484e-154
1.458031343e-154
3.819161309e-155
9.974217073e-156
2.597169714e-156
6.742702643e-157
1.745346862e-157
4.504492948e-158
1.159122398e-158
2.973960318e-159
7.607942915e-160
1.940571738e-160
4.935454692e-161
1.251597617e-161
3.164811911e-162
7.979628270e-163
2.006205355e-163
5.029593471e-164
1.257367881e-164
3.134522676e-165
7.792342050e-166
1.931792401e-166
4.775923903e-167
1.177518665e-167
2.895348859e-168
7.100128358e-169
1.736494623e-169
4.235772003e-170
1.030513602e-170
2.500617025e-171
6.052340397e-172
1.461142970e-172
3.518567149e-173
8.451880142e-174
2.025189940e-174
4.840761643e-175
1.154270618e-175
2.745731036e-176
6.515909437e-177
1.542655361e-177
3.643758304e-178
8.586708740e-179
2.018877321e-179
4.735964058e-180
1.108488266e-180
2.588729572e-181
6.032307522e-182
1.402585785e-182
3.254109530e-183
7.533536268e-184
1.740349193e-184
4.011909263e-185
9.228879363e-186
2.118534456e-186
4.853062443e-187
1.109416575e-187
2.530906082e-188
5.761873862e-189
1.309064585e-189
2.968047352e-190
6.715763079e-191
1.516479741e-191
3.417401765e-192
7.685545288e-193
1.724936731e-193
3.863595882e-194
8.636346551e-195
1.926582814e-195
4.289074549e-196
9.529200837e-197
2.112830573e-197
4.675049171e-198
1.032330387e-198
2.274886153e-199
5.002719904e-200
1.097880716e-200
2.404380646e-201
5.254686606e-202
1.145993574e-202
2.494051243e-203
5.416419475e-204
1.173812416e-204
2.538401044e-205
5.477626861e-206
1.179480520e-206
2.534256717e-207
5.433344924e-208
1.162347752e-208
2.481145850e-209
5.284588658e-210
1.123073136e-210
2.381431781e-211
5.038448660e-212
1.063602852e-212
2.240172916e-213
4.707588365e-214
9.870198291e-215
2.064711543e-215
4.309181097e-216
8.972796062e-217
1.864036785e-217
3.863410317e-218
7.988643271e-219
1.648000466e-219
3.391721085e-220
6.963986896e-221
1.426485649e-221
2.915045059e-222
5.942763176e-223
1.208631387e-223
2.452216072e-224
4.963411424e-225
1.002203385e-225


==> images/data/radianceRed.txt <==
1.863325247e-06
1.983344360e-06
2.110764195e-06
2.246019156e-06
2.389567643e-06
2.541893475e-06
2.703507003e-06
2.874946687e-06
3.056780311e-06
3.249606713e-06
3.454057109e-06
3.670796999e-06
3.900527616e-06
4.143988001e-06
4.401956595e-06
4.675253516e-06
4.964742280e-06
5.271332308e-06
5.595980796e-06
5.939695450e-06
6.303536519e-06
6.688619807e-06
7.096118849e-06
7.527268225e-06
7.983365919e-06
8.465776916e-06
8.975935772e-06
9.515350550e-06
1.008560558e-05
1.068836576e-05
1.132537952e-05
1.199848355e-05
1.270960596e-05
1.346077142e-05
1.425410462e-05
1.509183580e-05
1.597630446e-05
1.690996550e-05
1.789539304e-05
1.893528717e-05
2.003247808e-05
2.118993330e-05
2.241076222e-05
2.369822376e-05
2.505573175e-05
2.648686221e-05
2.799536017e-05
2.958514694e-05
3.126032763e-05
3.302519901e-05
3.488425743e-05
3.684220737e-05
3.890397003e-05
4.107469235e-05
4.335975638e-05
4.576478884e-05
4.829567120e-05
5.095854999e-05
5.375984741e-05
5.670627266e-05
5.980483303e-05
6.306284605e-05
6.648795149e-05
7.008812415e-05
7.387168680e-05
7.784732375e-05
8.202409467e-05
8.641144880e-05
9.101924009e-05
9.585774205e-05
0.0001009376637
0.0001062701656
0.0001118668764
0.0001177399103
0.0001239018843
0.0001303659357
0.0001371457417
0.0001442555376
0.0001517101363
0.0001595249483
0.0001677160015
0.0001762999617
0.0001852941544
0.0001947165847
0.0002045859595
0.0002149217088
0.0002257440071
0.0002370737958
0.0002489328034
0.0002613435674
0.0002743294554
0.0002879146843
0.0003021243403
0.0003169843966
0.000332521731
0.0003487641404
0.0003657403545
0.0003834800471
0.0004020138434
0.0004213733259
0.0004415910352
0.0004627004677
0.000484736067
0.0005077332119
0.0005317281963
0.0005567582047
0.0005828612791
0.0006100762779
0.0006384428266
0.0006680012593
0.0006987925517
0.000730858242
0.000764240343
0.0007989812424
0.0008351235918
0.0008727101887
0.0009117838409
0.0009523872301
0.0009945627583
0.001038352389
0.001083797487
0.001130938643
0.001179815509
0.001230466616
0.001282929217
0.001337239115
0.001393430517
0.001451535888
0.001511585838
0.001573609021
0.001637632061
0.001703679518
0.00177177388
0.00184193561
0.001914183214
0.001988533388
0.002065001185
0.002143600262
0.002224343163
0.002307241666
0.002392307185
0.002479551222
0.00256898587
0.002660624368
0.002754481687
0.002850575153
0.002948925116
0.003049555607
0.003152495034
0.003257776866
0.003365440311
0.003475530978
0.003588101513
0.003703212193
0.003820931479
0.003941336514
0.004064513562
0.004190558373
0.004319576482
0.004451683433
0.004587004907
0.004725676799
0.00486784519
0.005013666244
0.005163306029
0.005316940269
0.005474754001
0.005636941216
0.005803704368
0.005975253891
0.006151807627
0.006333590231
0.006520832537
0.006713770885
0.006912646434
0.007117704469
0.007329193664
0.007547365408
0.007772473057
0.008004771256
0.008244515243
0.008491960221
0.008747360685
0.009010969833
0.009283039038
0.009563817267
0.00985355062
0.01015248193
0.01046085033
0.01077889093
0.01110683453
0.01144490741
0.01179333108
0.01215232222
0.01252209248
0.01290284855
0.01329479207
0.01369811966
0.01411302301
0.01453968892
0.01497829949
0.01542903213
0.01589205975
0.01636755095
0.01685567005
0.01735657734
0.01787042914
0.01839737792
0.01893757244
0.01949115778
0.02005827543
0.02063906329
0.0212336557
0.02184218333
0.02246477323
0.02310154863
0.02375262888
0.02441812926
0.02509816075
0.02579282991
0.02650223853
0.0272264834
0.027965656
0.02871984219
0.02948912179
0.03027356836
0.03107324869
0.03188822245
0.03271854178
0.03356425089
0.03442538567
0.03530197312
0.03619403113
0.03710156783
0.03802458137
0.03896305922
0.03991697801
0.04088630305
0.04187098763
0.04287097303
0.04388618776
0.04491654746
0.04596195422
0.04702229637
0.04809744812
0.04918726906
0.05029160411
0.0514102828
0.05254311926
0.05368991176
0.05485044254
0.05602447743
0.05721176566
0.05841203962
0.05962501463
0.06085038882
0.06208784281
0.06333703971
0.06459762476
0.06586922582
0.06715145225
0.068443896
0.06974613065
0.0710577121
0.07237817806
0.07370704843
0.07504382518
0.07638799266
0.07773901768
0.07909634943
0.08045941988
0.08182764434
0.08320042094
0.08457713169
0.08595714246
0.08733980315
0.08872444865
0.0901103986
0.09149695851
0.09288341979
0.0942690604
0.09565314544
0.09703492787
0.09841364893
0.09978853891
0.1011588179
0.1025236966
0.1038823765
0.1052340515
0.1065779083
0.1079131273
0.1092388832
0.1105543465
0.1118586838
0.1131510595
0.1144306357
0.1156965743
0.1169480374
0.1181841882
0.1194041926
0.1206072197
0.1217924434
0.1229590429
0.1241062042
0.125233121
0.126338996
0.1274230416
0.1284844815
0.1295225513
0.1305364999
0.1315255904
0.1324891014
0.1334263277
0.1343365816
0.1352191936
0.136073514
0.1368989133
0.1376947831
0.1384605375
0.1391956136
0.1398994726
0.1405716003
0.1412115081
0.141818734
0.1423928425
0.1429334262
0.1434401058
0.143912531
0.1443503806
0.1447533636
0.1451212191
0.1454537169
0.1457506577
0.1460118737
0.1462372284
0.1464266169
0.1465799664
0.1466972354
0.1467784145
0.1468235261
0.1468326244
0.1468057946
0.1467431537
0.1466448496
0.1465110607
0.146341996
0.1461378943
0.1458990238
0.1456256817
0.1453181937
0.1449769131
0.1446022203
0.1441945223
0.1437542519
0.1432818663
0.1427778473
0.1422427001
0.1416769518
0.1410811515
0.1404558688
0.139801693
0.1391192316
0.1384091106
0.1376719723
0.1369084747
0.1361192903
0.1353051055
0.134466619
0.1336045413
0.1327195929
0.1318125042
0.1308840136
0.1299348667
0.1289658156
0.1279776175
0.1269710337
0.1259468288
0.1249057695
0.1238486236
0.122776159
0.1216891433
0.1205883419
0.1194745183
0.1183484319
0.1172108382
0.1160624876
0.1149041243
0.1137364865
0.112560304
0.1113762994
0.1101851862
0.1089876682
0.1077844396
0.1065761838
0.1053635728
0.1041472672
0.1029279156
0.1017061536
0.1004826038
0.09925787587
0.0980325651
0.09680725323
0.0955825073
0.09435887972
0.09313690851
0.09191711641
0.09070001056
0.0894860834
0.08827581175
0.08706965673
0.08586806409
0.08467146402
0.0834802709
0.08229488382
0.08111568627
0.07994304629
0.07877731629
0.07761883403
0.0764679216
0.07532488646
0.07419002102
0.07306360316
0.07194589644
0.07083715006
0.06973759925
0.06864746538
0.06756695659
0.06649626738
0.06543557962
0.06438506217
0.0633448717
0.06231515237
0.06129603688
0.06028764605
0.05929008977
0.05830346671
0.05732786503
0.05636336252
0.05541002701
0.05446791671
0.05353708024
0.05261755722
0.05170937882
0.05081256732
0.04992713724
0.04905309509
0.04819043981
0.0473391635
0.04649925094
0.04567068045
0.0448534241
0.04404744787
0.04325271194
0.04246917107
0.04169677484
0.04093546777
0.04018518983
0.03944587646
0.03871745903
0.03799986482
0.0372930176
0.03659683742
0.03591124133
0.03523614324
0.0345714541
0.03391708251
0.03327293439
0.0326389136
0.03201492187
0.0314008591
0.03079662338
0.03020211142
0.02961721847
0.0290418386
0.02847586463
0.02791918873
0.02737170201
0.02683329506
0.02630385789
0.02578328001
0.02527145074
0.024768259
0.02427359377
0.02378734396
0.02330939848
0.02283964647
0.02237797735
0.02192428088
0.021478447
0.02104036641
0.0206099301
0.02018702982
0.01977155787
0.01936340724
0.01896247172
0.01856864587
0.01818182509
0.01780190558
0.01742878459
0.01706236018
0.01670253148
0.01634919853
0.01600226247
0.01566162544
0.01532719061
0.01499886231
0.01467654594
0.01436014795
0.014049576
0.01374473878
0.01344554621
0.01315190925
0.01286374011
0.01258095204
0.01230345951
0.01203117808
0.01176402453
0.01150191666
0.01124477355
0.01099251526
0.0107450631
0.01050233942
0.0102642677
0.01003077252
0.009801779556
0.009577215552
0.009357008314
0.009141086689
0.00892938064
0.008721821098
0.008518340018
0.008318870388
0.008123346172
0.007931702338
0.007743874769
0.007559800356
0.0073794169
0.007202663123
0.007029478685
0.006859804101
0.006693580818
0.006530751095
0.006371258073
0.006215045767
0.006062058928
0.005912243199
0.005765544977
0.00562191146
0.005481290623
0.005343631165
0.005208882573
0.005076995017
0.004947919432
0.004821607421
0.004698011295
0.00457708405
0.004458779348
0.00434305149
0.004229855453
0.004119146835
0.004010881859
0.003905017367
0.003801510791
0.003700320168
0.003601404125
0.003504721857
0.003410233117
0.003317898216
0.003227678039
0.003139533981
0.003053427981
0.002969322497
0.002887180512
0.002806965508
0.002728641481
0.002652172908
0.002577524763
0.002504662504
0.002433552059
0.002364159828
0.002296452673
0.002230397923
0.002165963342
0.002103117161
0.002041828046
0.001982065093
0.001923797843
0.00186699626
0.001811630727
0.001757672053
0.00170509146
0.001653860585
0.001603951464
0.00155533654
0.001507988658
0.001461881056
0.001416987371
0.001373281616
0.001330738205
0.00128933192
0.001249037935
0.00120983179
0.001171689407
0.001134587071
0.001098501438
0.001063409527
0.001029288721
0.0009961167608
0.00096387174
0.0009325321137
0.0009020766853
0.0008724846024
0.0008437353646
0.0008158088137
0.0007886851337
0.00076234485
0.0007367688206
0.0007119382433
0.0006878346464
0.0006644398895
0.0006417361612
0.0006197059788
0.000598332181
0.0005775979308
0.0005574867132
0.0005379823304
0.0005190689029
0.0005007308647
0.0004829529651
0.0004657202633
0.0004490181278
0.0004328322353
0.000417148568
0.0004019534108
0.0003872333501
0.0003729752747
0.0003591663664
0.0003457941059
0.0003328462654
0.0003203109075
0.0003081763847
0.0002964313339
0.0002850646769
0.000274065615
0.0002634236273
0.000253128468
0.000243170164
0.0002335390086
0.0002242255615
0.0002152206441
0.000206515334
0.0001981009631
0.0001899691125
0.0001821116075
0.0001745205154
0.0001671881365
0.0001601070035
0.0001532698725
0.0001466697206
0.0001402997379
0.0001341533228
0.0001282240758
0.0001225057926
0.0001169924585
0.0001116782417
0.0001065574859
0.0001016247045
9.687457279e-05
9.230192151e-05
8.790172981e-05
8.366911830e-05
7.959934192e-05
7.568778315e-05
7.192994516e-05
6.832144517e-05
6.485800798e-05
6.153545970e-05
5.834972135e-05
5.529680369e-05
5.237280085e-05
4.957388626e-05
4.689630667e-05
4.433637849e-05
4.189048326e-05
3.955506459e-05
3.732662432e-05
3.520172015e-05
3.317696319e-05
3.124901614e-05
2.941459166e-05
2.767045157e-05
2.601340600e-05
2.444031335e-05
2.294808031e-05
2.153366215e-05
2.019406391e-05
1.892634097e-05
1.772760051e-05
1.659500297e-05
1.552576369e-05
1.451715443e-05
1.356650536e-05
1.267120685e-05
1.182871117e-05
1.103653440e-05
1.029225804e-05
9.593530679e-06
8.938069430e-06
8.323661212e-06
7.748163880e-06
7.209507164e-06
6.705693385e-06
6.234797912e-06
5.794969440e-06
5.384430037e-06
5.001474907e-06
4.644471991e-06
4.311861297e-06
4.002154041e-06
3.713931606e-06
3.445844253e-06
3.196609747e-06
2.965011746e-06
2.749898097e-06
2.550179000e-06
2.364825051e-06
2.192865233e-06
2.033384788e-06
1.885523080e-06
1.748471405e-06
1.621470755e-06
1.503809607e-06
1.394821720e-06
1.293883896e-06
1.200413845e-06
1.113868013e-06
1.033739523e-06
9.595560989e-07
8.908781203e-07
8.272966902e-07
7.684317831e-07
7.139304826e-07
6.634652692e-07
6.167323982e-07
5.734503457e-07
5.333583395e-07
4.962149548e-07
4.617967902e-07
4.298972214e-07
4.003252186e-07
3.729042374e-07
3.474711767e-07
3.238754037e-07
3.019778350e-07
2.816500851e-07
2.627736651e-07
2.452392391e-07
2.289459323e-07
2.138006830e-07
1.997176478e-07
1.866176379e-07
1.744276152e-07
1.630802005e-07
1.525132445e-07
1.426694065e-07
1.334957873e-07
1.249435689e-07
1.169677032e-07
1.095266034e-07
1.025818787e-07
9.609807353e-08
9.004244196e-08
8.438472557e-08
7.909696273e-08
7.415329988e-08
6.952983092e-08
6.520443679e-08
6.115664946e-08
5.736751663e-08
5.381948707e-08
5.049629542e-08
4.738286605e-08
4.446521555e-08
4.173037129e-08
3.916628932e-08
3.676178577e-08
3.450646712e-08
3.239067269e-08
3.040541542e-08
2.854233327e-08
2.679363977e-08
2.515208233e-08
2.361090046e-08
2.216379118e-08
2.080487304e-08
1.952865695e-08
1.833001590e-08
1.720416039e-08
1.614661232e-08
1.515318451e-08
1.421995839e-08


==> images/data/transmission.txt <==
0.9999992815
0.9999992333
0.9999991822
0.9999991278
0.9999990699
0.9999990083
0.9999989427
0.999998873
0.9999987988
0.9999987201
0.9999986363
0.9999985473
0.9999984527
0.9999983521
0.9999982454
0.9999981319
0.9999980114
0.9999978835
0.9999977477
0.9999976035
0.9999974505
0.9999972882
0.9999971159
0.9999969331
0.9999967394
0.9999965338
0.9999963159
0.9999960848
0.9999958398
0.9999955802
0.9999953051
0.9999950137
0.9999947048
0.9999943777
0.9999940314
0.9999936647
0.9999932764
0.9999928654
0.9999924303
0.99999197
0.999991483
0.9999909677
0.9999904227
0.9999898462
0.9999892366
0.999988592
0.9999879106
0.9999871902
0.9999864288
0.9999856241
0.9999847737
0.9999838749
0.9999829253
0.9999819217
0.9999808614
0.9999797407
0.9999785564
0.9999773045
0.999975981
0.9999745813
0.9999731004
0.9999715332
0.9999698735
0.9999681147
0.9999662494
0.9999642692
0.9999621646
0.9999599247
0.9999575371
0.9999549874
0.9999522589
0.9999493326
0.9999461857
0.9999427919
0.9999391205
0.999935135
0.9999307927
0.9999260435
0.9999208281
0.9999150769
0.9999087079
0.9999016248
0.9998937143
0.9998848438
0.9998748574
0.9998635734
0.9998507795
0.9998362284
0.9998196327
0.9998006594
0.999778923
0.9997539789
0.9997253156
0.9996923455
0.9996543965
0.9996107015
0.9995603871
0.9995024624
0.9994358061
0.9993591536
0.9992710826
0.999169999
0.9990541213
0.9989214654
0.9987698291
0.9985967759
0.9983996198
0.9981754095
0.997920915
0.997632613
0.9973066756
0.9969389599
0.9965249994
0.9960599989
0.9955388315
0.9949560401
0.9943058416
0.9935821371
0.9927785248
0.9918883207
0.9909045825
0.9898201416
0.9886276389
0.9873195696
0.9858883322
0.984326285
0.9826258085
0.9807793733
0.9787796147
0.9766194098
0.9742919612
0.971790882
0.9691102839
0.9662448652
0.9631899997
0.9599418228
0.9564973142
0.9528543765
0.9490119065
0.9449698597
0.9407293041
0.9362924648
0.9316627552
0.9268447963
0.9218444221
0.9166686703
0.9113257588
0.9058250474
0.9001769853
0.8943930444
0.8884856399
0.8824680396
0.876354261
0.8701589609
0.8638973172
0.8575849044
0.8512375667
0.8448712881
0.8385020631
0.8321457697
0.8258180459
0.8195341707
0.8133089535
0.8071566299
0.8010907676
0.7951241817
0.7892688608
0.7835359044
0.7779354708
0.772476737
0.7671678691
0.7620160038
0.7570272409
0.7522066438
0.747558252
0.7430850992
0.7387892412
0.7346717902
0.730732954
0.7269720827
0.7233877178
0.7199776466
0.7167389582
0.7136681023
0.7107609501
0.7080128538
0.7054187091
0.7029730156
0.7006699364
0.6985033561
0.696466938
0.6945541779
0.692758456
0.6910730856
0.689491358
0.6880065861
0.6866121421
0.6853014933
0.6840682332
0.6829061101
0.6818090503
0.6807711797
0.6797868402
0.6788506041
0.6779572838
0.6771019402
0.6762798867
0.6754866916
0.6747181774
0.673970419
0.6732397379
0.6725226977
0.6718160959
0.6711169547
0.6704225121
0.6697302109
0.6690376889
0.6683427657
0.6676434325
0.6669378401
0.6662242882
0.6655012124
0.6647671749
0.6640208535
0.66326103
0.6624865833
0.6616964783
0.6608897577
0.6600655343
0.6592229842
0.6583613392
0.6574798808
0.6565779353
0.6556548677
0.6547100782
0.653742997
0.6527530815
0.6517398136
0.6507026951
0.649641247
0.6485550069
0.6474435271
0.6463063728
0.6451431214
0.6439533608
0.6427366893
0.6414927147
0.6402210534
0.6389213298
0.6375931771
0.6362362365
0.6348501571
0.6334345955
0.6319892167
0.6305136946
0.6290077104
0.6274709545
0.6259031262
0.6243039336
0.6226730954
0.6210103388
0.6193154025
0.6175880351
0.6158279968
0.6140350593
0.6122090055
0.6103496313
0.6084567451
0.606530169
0.6045697375
0.6025753002
0.6005467211
0.5984838784
0.5963866659
0.5942549932
0.5920887858
0.5898879861
0.5876525522
0.5853824605
0.5830777048
0.5807382963
0.5783642646
0.575955658
0.5735125436
0.5710350074
0.5685231551
0.5659771115
0.5633970218
0.560783051
0.5581353843
0.5554542276
0.5527398069
0.5499923692
0.5472121822
0.5443995347
0.541554736
0.5386781165
0.5357700278
0.5328308423
0.529860953
0.5268607741
0.5238307404
0.5207713072
0.5176829502
0.5145661657
0.5114214695
0.5082493978
0.5050505059
0.5018253685
0.4985745793
0.4952987506
0.4919985129
0.4886745146
0.4853274213
0.4819579159
0.4785666974
0.4751544812
0.4717219979
0.468269993
0.4647992266
0.4613104725
0.4578045174
0.454282161
0.4507442144
0.4471915003
0.4436248516
0.4400451115
0.4364531318
0.4328497731
0.4292359033
0.4256123977
0.4219801371
0.4183400081
0.4146929019
0.4110397133
0.4073813401
0.4037186827
0.4000526426
0.3963841217
0.3927140223
0.3890432457
0.3853726907
0.3817032542
0.3780358301
0.3743713076
0.3707105711
0.3670544998
0.3634039662
0.3597598358
0.3561229666
0.3524942077
0.3488743993
0.3452643716
0.3416649447
0.3380769269
0.334501115
0.330938294
0.327389235
0.3238546966
0.3203354231
0.3168321442
0.3133455741
0.3098764129
0.3064253437
0.302993034
0.299580134
0.2961872779
0.2928150813
0.2894641436
0.2861350448
0.2828283484
0.2795445982
0.2762843199
0.2730480205
0.2698361886
0.2666492928
0.2634877836
0.260352092
0.2572426294
0.2541597885
0.2511039428
0.2480754461
0.2450746341
0.2421018225
0.2391573085
0.2362413703
0.2333542674
0.2304962414
0.2276675143
0.2248682911
0.2220987587
0.2193590853
0.2166494228
0.2139699054
0.21132065
0.2087017572
0.206113312
0.2035553817
0.2010280191
0.1985312614
0.1960651302
0.1936296332
0.191224763
0.1888504983
0.1865068049
0.1841936349
0.1819109268
0.1796586077
0.1774365922
0.1752447829
0.1730830713
0.1709513382
0.1688494531
0.1667772761
0.1647346573
0.1627214373
0.1607374473
0.1587825109
0.1568564425
0.1549590492
0.1530901302
0.1512494777
0.1494368774
0.1476521083
0.1458949434
0.1441651498
0.1424624899
0.1407867201
0.1391375931
0.1375148564
0.1359182541
0.1343475257
0.1328024081
0.1312826344
0.1297879354
0.1283180388
0.1268726702
0.125451553
0.1240544089
0.1226809582
0.1213309193
0.1200040098
0.1186999469
0.1174184462
0.1161592237
0.1149219946
0.1137064739
0.1125123777
0.1113394212
0.1101873206
0.1090557928
0.1079445554
0.1068533267
0.1057818264
0.1047297753
0.1036968953
0.10268291
0.1016875444
0.1007105254
0.09975158127
0.09881044265
0.0978868415
0.09698051247
0.09609119207
0.09521861858
0.09436253336
0.09352267928
0.09269880218
0.09189064998
0.09109797339
0.09032052513
0.08955806107
0.08881033941
0.08807712103
0.08735816913
0.08665325029
0.08596213314
0.08528458943
0.08462039363
0.08396932268
0.08333115676
0.08270567821
0.0820926727
0.08149192846
0.08090323638
0.0803263902
0.07976118654
0.07920742496
0.07866490704
0.07813343795
0.07761282499
0.07710287861
0.07660341163
0.07611423973
0.07563518114
0.0751660569
0.07470669057
0.07425690812
0.07381653862
0.07338541308
0.07296336559
0.07255023235
0.07214585234
0.07175006682
0.07136271942
0.07098365633
0.0706127262
0.07024977968
0.06989467024
0.06954725308
0.06920738627
0.06887492951
0.06854974527
0.06823169773
0.06792065353
0.06761648133
0.06731905192
0.06702823798
0.06674391473
0.06646595861
0.0661942488
0.06592866611
0.06566909309
0.06541541454
0.06516751692
0.06492528869
0.06468861991
0.06445740255
0.06423153041
0.06401089895
0.06379540539
0.06358494853
0.06337942893
0.06317874896
0.06298281208
0.06279152386
0.06260479133
0.06242252276
0.06224462841
0.06207101954
0.06190160944
0.06173631219
0.06157504396
0.06141772203
0.06126426486
0.06111459265
0.06096862673
0.06082628983
0.06068750606
0.06055220055
0.06042030017
0.06029173255
0.06016642696
0.06004431356
0.05992532388
0.05980939071
0.05969644781
0.0595864302
0.05947927401
0.05937491662
0.05927329623
0.05917435243
0.0590780256
0.05898425737
0.05889299045
0.05880416843
0.0587177359
0.05863363852
0.05855182304
0.05847223698
0.05839482898
0.0583195485
0.05824634601
0.05817517283
0.05810598136
0.05803872464
0.05797335671
0.05790983263
0.05784810801
0.05778813958
0.05772988471
0.05767330184
0.05761834981
0.05756498859
0.05751317903
0.05746288229
0.0574140608
0.05736667753
0.05732069604
0.05727608088
0.05723279716
0.05719081091
0.05715008857
0.05711059745
0.05707230553
0.0570351814
0.05699919449
0.05696431453
0.05693051237
0.05689775897
0.05686602639
0.05683528689
0.05680551374
0.05677668045
0.05674876137
0.05672173122
0.0566955654
0.05667023993
0.05664573116
0.05662201618
0.05659907272
0.05657687869
0.05655541263
0.0565346537
0.05651458158
0.05649517634
0.05647641848
0.05645828901
0.05644076945
0.05642384179
0.05640748836
0.05639169207
0.05637643612
0.05636170418
0.05634748039
0.05633374917
0.05632049557
0.05630770467
0.0562953623
0.05628345444
0.05627196749
0.05626088824
0.05625020384
0.05623990172
0.05622996962
0.05622039587
0.05621116873
0.05620227711
0.05619371017
0.05618545705
0.05617750759
0.05616985179
0.05616247998
0.05615538262
0.0561485505
0.05614197465
0.05613564663
0.05612955781
0.0561237001
0.05611806568
0.05611264678
0.05610743596
0.05610242601
0.05609760982
0.05609298084
0.05608853228
0.05608425783
0.05608015126
0.05607620661
0.05607241801
0.05606877998
0.05606528706
0.05606193384
0.0560587153
0.0560556265
0.05605266269
0.05604981932
0.05604709178
0.05604447584
0.05604196724
0.05603956202
0.05603725627
0.0560350462
0.05603292817
0.05603089864
0.05602895429
0.0560270918
0.05602530787
0.05602359963
0.05602196399
0.0560203982
0.05601889951
0.05601746522
0.05601609275
0.05601477975
0.05601352369
0.05601232243
0.05601117363
0.05601007526
0.05600902525
0.05600802164
0.05600706245
0.0560061459
0.05600527037
0.05600443388
0.05600363504
0.05600287216
0.05600214379
0.05600144842
0.05600078475
0.05600015138
0.05599954692
0.05599897035
0.05599842033
0.05599789574
0.05599739546
0.05599691847
0.05599646378
0.05599603043
0.0559956174
0.05599522381
0.05599484887
0.05599449173
0.05599415157
0.05599382764
0.05599351923
0.0559932256
0.05599294614
0.05599268017
0.05599242714
0.05599218637
0.05599195737
0.05599173956
0.05599153245
0.05599133552
0.05599114829
0.05599097035
0.05599080131
0.05599064056
0.05599048793
0.05599034303
0.05599020524
0.0559900745
0.05598995032
0.05598983251
0.05598972053
0.05598961449
0.05598951371
0.05598941808
0.05598932749
0.05598924149
0.05598915997
0.0559890827
0.05598900947
0.05598893993
0.05598887414
0.05598881177
0.0559887527
0.05598869671
0.05598864369
0.05598859353
0.05598854599
0.05598850103
0.05598845843
0.05598841817
0.05598838004
0.05598834399
0.05598830989
0.05598827758
0.05598824713
0.05598821824
0.05598819103
0.05598816527
0.05598814086
0.05598811791
0.05598809618
0.05598807558
0.05598805621
0.05598803796
0.0559880206
0.05598800431
0.05598798885
0.05598797435
0.05598796069
0.0559879477
0.0559879355
0.05598792402
0.05598791316
0.05598790291
0.05598789328
0.05598788416
0.05598787559
0.05598786753
0.05598785997
0.0559878528
0.05598784603
0.05598783965
0.05598783371
0.05598782811
0.05598782274
0.05598781781
0.05598781311
0.05598780863
0.05598780449
0.05598780068
0.05598779698
0.05598779351
0.05598779027
0.05598778719
0.05598778439
0.05598778164


==> images/data/transmissionFunction_samplePoints.txt <==
0
0.025
0.05
0.075
0.1
0.125
0.15
0.175
0.2
0.225
0.25
0.275
0.3
0.325
0.35
0.375
0.4
0.425
0.45
0.475
0.5
0.525
0.55
0.575
0.6
0.625
0.65
0.675
0.7
0.725
0.75
0.775
0.8
0.825
0.85
0.875
0.9
0.925
0.95
0.975
1
1.025
1.05
1.075
1.1
1.125
1.15
1.175
1.2
1.225
1.25
1.275
1.3
1.325
1.35
1.375
1.4
1.425
1.45
1.475
1.5
1.525
1.55
1.575
1.6
1.625
1.65
1.675
1.7
1.725
1.75
1.775
1.8
1.825
1.85
1.875
1.9
1.925
1.95
1.975
2
2.025
2.05
2.075
2.1
2.125
2.15
2.175
2.2
2.225
2.25
2.275
2.3
2.325
2.35
2.375
2.4
2.425
2.45
2.475
2.5
2.525
2.55
2.575
2.6
2.625
2.65
2.675
2.7
2.725
2.75
2.775
2.8
2.825
2.85
2.875
2.9
2.925
2.95
2.975
3
3.025
3.05
3.075
3.1
3.125
3.15
3.175
3.2
3.225
3.25
3.275
3.3
3.325
3.35
3.375
3.4
3.425
3.45
3.475
3.5
3.525
3.55
3.575
3.6
3.625
3.65
3.675
3.7
3.725
3.75
3.775
3.8
3.825
3.85
3.875
3.9
3.925
3.95
3.975
4
4.025
4.05
4.075
4.1
4.125
4.15
4.175
4.2
4.225
4.25
4.275
4.3
4.325
4.35
4.375
4.4
4.425
4.45
4.475
4.5
4.525
4.55
4.575
4.6
4.625
4.65
4.675
4.7
4.725
4.75
4.775
4.8
4.825
4.85
4.875
4.9
4.925
4.95
4.975
5
5.025
5.05
5.075
5.1
5.125
5.15
5.175
5.2
5.225
5.25
5.275
5.3
5.325
5.35
5.375
5.4
5.425
5.45
5.475
5.5
5.525
5.55
5.575
5.6
5.625
5.65
5.675
5.7
5.725
5.75
5.775
5.8
5.825
5.85
5.875
5.9
5.925
5.95
5.975
6
6.025
6.05
6.075
6.1
6.125
6.15
6.175
6.2
6.225
6.25
6.275
6.3
6.325
6.35
6.375
6.4
6.425
6.45
6.475
6.5
6.525
6.55
6.575
6.6
6.625
6.65
6.675
6.7
6.725
6.75
6.775
6.8
6.825
6.85
6.875
6.9
6.925
6.95
6.975
7
7.025
7.05
7.075
7.1
7.125
7.15
7.175
7.2
7.225
7.25
7.275
7.3
7.325
7.35
7.375
7.4
7.425
7.45
7.475
7.5
7.525
7.55
7.575
7.6
7.625
7.65
7.675
7.7
7.725
7.75
7.775
7.8
7.825
7.85
7.875
7.9
7.925
7.95
7.975
8
8.025
8.05
8.075
8.1
8.125
8.15
8.175
8.2
8.225
8.25
8.275
8.3
8.325
8.35
8.375
8.4
8.425
8.45
8.475
8.5
8.525
8.55
8.575
8.6
8.625
8.65
8.675
8.7
8.725
8.75
8.775
8.8
8.825
8.85
8.875
8.9
8.925
8.95
8.975
9
9.025
9.05
9.075
9.1
9.125
9.15
9.175
9.2
9.225
9.25
9.275
9.3
9.325
9.35
9.375
9.4
9.425
9.45
9.475
9.5
9.525
9.55
9.575
9.6
9.625
9.65
9.675
9.7
9.725
9.75
9.775
9.8
9.825
9.85
9.875
9.9
9.925
9.95
9.975
10
10.025
10.05
10.075
10.1
10.125
10.15
10.175
10.2
10.225
10.25
10.275
10.3
10.325
10.35
10.375
10.4
10.425
10.45
10.475
10.5
10.525
10.55
10.575
10.6
10.625
10.65
10.675
10.7
10.725
10.75
10.775
10.8
10.825
10.85
10.875
10.9
10.925
10.95
10.975
11
11.025
11.05
11.075
11.1
11.125
11.15
11.175
11.2
11.225
11.25
11.275
11.3
11.325
11.35
11.375
11.4
11.425
11.45
11.475
11.5
11.525
11.55
11.575
11.6
11.625
11.65
11.675
11.7
11.725
11.75
11.775
11.8
11.825
11.85
11.875
11.9
11.925
11.95
11.975
12
12.025
12.05
12.075
12.1
12.125
12.15
12.175
12.2
12.225
12.25
12.275
12.3
12.325
12.35
12.375
12.4
12.425
12.45
12.475
12.5
12.525
12.55
12.575
12.6
12.625
12.65
12.675
12.7
12.725
12.75
12.775
12.8
12.825
12.85
12.875
12.9
12.925
12.95
12.975
13
13.025
13.05
13.075
13.1
13.125
13.15
13.175
13.2
13.225
13.25
13.275
13.3
13.325
13.35
13.375
13.4
13.425
13.45
13.475
13.5
13.525
13.55
13.575
13.6
13.625
13.65
13.675
13.7
13.725
13.75
13.775
13.8
13.825
13.85
13.875
13.9
13.925
13.95
13.975
14
14.025
14.05
14.075
14.1
14.125
14.15
14.175
14.2
14.225
14.25
14.275
14.3
14.325
14.35
14.375
14.4
14.425
14.45
14.475
14.5
14.525
14.55
14.575
14.6
14.625
14.65
14.675
14.7
14.725
14.75
14.775
14.8
14.825
14.85
14.875
14.9
14.925
14.95
14.975
15
15.025
15.05
15.075
15.1
15.125
15.15
15.175
15.2
15.225
15.25
15.275
15.3
15.325
15.35
15.375
15.4
15.425
15.45
15.475
15.5
15.525
15.55
15.575
15.6
15.625
15.65
15.675
15.7
15.725
15.75
15.775
15.8
15.825
15.85
15.875
15.9
15.925
15.95
15.975
16
16.025
16.05
16.075
16.1
16.125
16.15
16.175
16.2
16.225
16.25
16.275
16.3
16.325
16.35
16.375
16.4
16.425
16.45
16.475
16.5
16.525
16.55
16.575
16.6
16.625
16.65
16.675
16.7
16.725
16.75
16.775
16.8
16.825
16.85
16.875
16.9
16.925
16.95
16.975
17
17.025
17.05
17.075
17.1
17.125
17.15
17.175
17.2
17.225
17.25
17.275
17.3
17.325
17.35
17.375
17.4
17.425
17.45
17.475
17.5
17.525
17.55
17.575
17.6
17.625
17.65
17.675
17.7
17.725
17.75
17.775
17.8
17.825
17.85
17.875
17.9
17.925
17.95
17.975
18
18.025
18.05
18.075
18.1
18.125
18.15
18.175
18.2
18.225
18.25
18.275
18.3
18.325
18.35
18.375
18.4
18.425
18.45
18.475
18.5
18.525
18.55
18.575
18.6
18.625
18.65
18.675
18.7
18.725
18.75
18.775
18.8
18.825
18.85
18.875
18.9
18.925
18.95
18.975
19
19.025
19.05
19.075
19.1
19.125
19.15
19.175
19.2
19.225
19.25
19.275
19.3
19.325
19.35
19.375
19.4
19.425
19.45
19.475
19.5
19.525
19.55
19.575
19.6
19.625
19.65
19.675
19.7
19.725
19.75
19.775
19.8
19.825
19.85
19.875
19.9
19.925
19.95
19.975
20


==> images/data/visibilityFunctions_k01.txt <==
0 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
1 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
2 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
3 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
4 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
5 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
6 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
7 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
8 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
9 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
10 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
11 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
12 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
13 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
14 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
15 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
16 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
17 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
18 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
19 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
20 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
21 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
22 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
23 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
24 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
25 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
26 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
27 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
28 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
29 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
30 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
31 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
32 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
33 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
34 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
35 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
36 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
37 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
38 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
39 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
40 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
41 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
42 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
43 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
44 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
45 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
46 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
47 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
48 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
49 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
50 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
51 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
52 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
53 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
54 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
55 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
56 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
57 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
58 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
59 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
60 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
61 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
62 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
63 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
64 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
65 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
66 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
67 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
68 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
69 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
70 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
71 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
72 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
73 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
74 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
75 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
76 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
77 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
78 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
79 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
80 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
81 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
82 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
83 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
84 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
85 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
86 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
87 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
88 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
89 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
90 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
91 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
92 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
93 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
94 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
95 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
96 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
97 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
98 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
99 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
100 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
101 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
102 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
103 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
104 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
105 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
106 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
107 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
108 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
109 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
110 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
111 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
112 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
113 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
114 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
115 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
116 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
117 0 0 0.000000 0.000000 0.000000 0.000000  0.000000 0.000000
118 0 0 0.000000 0.000000 0.000000 0.000000  0.000089 0.000000
119 0 0 0.000000 0.000000 0.000000 0.000000  0.000103 0.000000
120 0 0 0.000000 0.000000 0.000000 0.000000  0.000118 0.000000
121 0 0 0.000000 0.000000 0.000000 0.000000  0.000136 0.000000
122 0 0 0.000000 0.000000 0.000000 0.000000  0.000156 0.000000
123 0 0 0.000000 0.000000 0.000000 0.000000  0.000179 0.000000
124 0 0 0.000000 0.000000 0.000000 0.000000  0.000205 0.000000
125 0 0 0.000000 0.000000 0.000000 0.000000  0.000235 0.000000
126 0 0 0.000000 0.000000 0.000000 0.000000  0.000268 0.000000
127 0 0 0.000000 0.000000 0.000000 0.000000  0.000306 0.000000
128 0 0 0.000000 0.000000 0.000000 0.000000  0.000350 0.000000
129 0 0 0.000000 0.000000 0.000000 0.000000  0.000398 0.000000
130 0 0 0.000000 0.000000 0.000000 0.000000  0.000453 0.000000
131 0 0 0.000000 0.000000 0.000000 0.000000  0.000515 0.000000
132 0 0 0.000000 0.000000 0.000000 0.000000  0.000585 0.000000
133 0 0 0.000000 0.000000 0.000000 0.000000  0.000664 0.000000
134 0 0 0.000000 0.000000 0.000000 0.000000  0.000753 0.000000
135 0 0 0.000000 0.000000 0.000000 0.000000  0.000852 0.000000
136 0 0 0.000000 0.000000 0.000000 0.000000  0.000964 0.000000
137 0 0 0.000000 0.000000 0.000000 0.000000  0.001089 0.000000
138 0 0 0.000000 0.000000 0.000000 0.000000  0.001229 0.000000
139 0 0 0.000000 0.000000 0.000000 0.000000  0.001386 0.000000
140 0 0 0.000000 0.000000 0.000000 0.000000  0.001560 0.000000
141 0 0 0.000000 0.000000 0.000000 0.000000  0.001755 0.000000
142 0 0 0.000000 0.000000 0.000000 0.000000  0.001973 0.000000
143 0 0 0.000000 0.000000 0.000000 0.000000  0.002214 0.000000
144 0 0 0.000000 0.000000 0.000000 0.000000  0.002483 0.000000
145 0 0 0.000000 0.000000 0.000000 0.000000  0.002781 0.000000
146 0 0 0.000000 0.000000 0.000000 0.000000  0.003112 0.000000
147 0 0 0.000000 0.000000 0.000000 0.000000  0.003479 0.000000
148 0 0 0.000000 0.000000 0.000000 0.000000  0.003884 0.000000
149 0 0 0.000000 0.000000 0.000000 0.000000  0.004332 0.000000
150 0 0 0.000000 0.000000 0.000000 0.000000  0.004826 0.000000
151 0 0 0.000000 0.000000 0.000000 0.000000  0.005412 0.000000
152 0 0 0.000000 0.000000 0.000000 0.000000  0.006016 0.000000
153 0 0 0.000000 0.000000 0.000000 0.000000  0.006680 0.000000
154 0 0 0.000000 0.000000 0.000000 0.000000  0.007408 0.000000
155 0 0 0.000000 0.000000 0.000000 0.000000  0.008207 0.000000
156 0 0 0.000000 0.000000 0.000000 0.000000  0.009082 0.000000
157 0 0 0.000000 0.000000 0.000000 0.000000  0.010039 0.000000
158 0 0 0.000000 0.000000 0.000000 0.000000  0.011084 0.000000
159 0 0 0.000000 0.000000 0.000000 0.000000  0.012223 0.000000
160 0 0 0.000000 0.000000 0.000000 0.000000  0.013465 0.000000
161 0 0 0.000000 0.000000 0.000000 0.000000  0.014815 0.000000
162 0 0 0.000000 0.000000 0.000000 0.000000  0.016283 0.000000
163 0 0 0.000000 0.000000 0.000000 0.000000  0.017753 0.000000
164 0 0 0.000000 0.000000 0.000000 0.000000  0.019598 0.000000
165 0 0 0.000000 0.000000 0.000000 0.000000  0.021462 0.000000
166 0 0 0.000000 0.000000 0.000000 0.000000  0.023476 0.000000
167 0 0 0.000000 0.000000 0.000000 0.000000  0.025648 0.000000
168 0 0 0.000000 0.000000 0.000000 0.000000  0.027987 0.000000
169 0 0 0.000000 0.000000 0.000000 0.000000  0.030501 0.000000
170 0 0 0.000000 0.000000 0.000000 0.000000  0.033200 0.000000
171 0 0 0.000000 0.000000 0.000000 0.000000  0.036093 0.000000
172 0 0 0.000000 0.000000 0.000000 0.000000  0.039189 0.000000
173 0 0 0.000000 0.000000 0.000000 0.000000  0.042496 0.000000
174 0 0 0.000000 0.000000 0.000000 0.000000  0.046023 0.000000
175 0 0 0.000000 0.000000 0.000000 0.000000  0.049778 0.000000
176 0 0 0.000000 0.000000 0.000000 0.000000  0.053769 0.000000
177 0 0 0.000000 0.000000 0.000000 0.000000  0.058004 0.000000
178 0 0 0.000000 0.000000 0.000000 0.000000  0.062488 0.000000
179 0 0 0.000000 0.000000 0.000000 0.000000  0.067229 0.000000
180 0 0 0.000000 0.000000 0.000000 0.000000  0.072231 0.000000
181 0 0 0.000000 0.000000 0.000000 0.000000  0.077498 0.000000
182 0 0 0.000000 0.000000 0.000000 0.000000  0.083035 0.000000
183 0 0 0.000000 0.000000 0.000000 0.000000  0.088844 0.000000
184 0 0 0.000000 0.000000 0.000000 0.000000  0.094925 0.000000
185 0 0 0.000000 0.000000 0.000000 0.000000  0.101278 0.000000
186 0 0 0.000000 0.000000 0.000000 0.000000  0.107903 0.000000
187 0 0 0.000000 0.000000 0.000000 0.000000  0.114796 0.000000
188 0 0 0.000000 0.000000 0.000000 0.000000  0.121952 0.000000
189 0 0 0.000000 0.000000 0.000000 0.000000  0.129365 0.000000
190 0 0 0.000000 0.000000 0.000000 0.000000  0.137028 0.000000
191 0 0 0.000000 0.000000 0.000000 0.000000  0.144932 0.000000
192 0 0 0.000000 0.000000 0.000000 0.000000  0.153066 0.000000
193 0 0 0.000000 0.000000 0.000000 0.000000  0.161416 0.000000
194 0 0 0.000000 0.000000 0.000000 0.000000  0.169970 0.000000
195 0 0 0.000000 0.000000 0.000000 0.000000  0.178710 0.000000
196 0 0 0.000000 0.000000 0.000000 0.000000  0.187622 0.000000
197 0 0 0.000000 0.000000 0.000000 0.000000  0.196684 0.000000
198 0 0 0.000000 0.000000 0.000000 0.000000  0.205879 0.000000
199 0 0 0.000000 0.000000 0.000000 0.000000  0.215185 0.000000
200 0 0 0.150000 0.000000 0.005978 0.000000  0.224581 0.000000
201 1 0 0.650000 0.000000 0.025922 0.000000  0.234044 0.000000
202 1 0 1.000000 0.000000 0.047843 0.000000  0.243550 0.000000
203 1 0 1.000000 0.000000 0.067703 0.000000  0.253078 0.000000
204 1 0 1.000000 0.000000 0.087447 0.000000  0.262601 0.000000
205 1 0 1.000000 0.000000 0.107026 0.000000  0.272098 0.000000
206 1 0 1.000000 0.000000 0.126393 0.000000  0.281544 0.000000
207 1 0 1.000000 0.000000 0.147398 0.000000  0.290916 0.000000
208 1 0 1.000000 0.000000 0.166174 0.000000  0.300193 0.000000
209 1 0 1.000000 0.000000 0.184604 0.000000  0.309351 0.000000
210 1 0 1.000000 0.000000 0.202649 0.000000  0.318371 0.000000
211 1 0 1.000000 0.000000 0.222011 0.000000  0.327232 0.000000
212 1 0 1.000000 0.000000 0.239133 0.000000  0.335917 0.000000
213 1 0 1.000000 0.000000 0.255767 0.000000  0.344408 0.000000
214 1 0 1.000000 0.000000 0.271888 0.000000  0.352691 0.000000
215 1 0 1.000000 0.000000 0.289000 0.000000  0.360751 0.000000
216 1 0 1.000000 0.000000 0.303971 0.000000  0.368576 0.000000
217 1 0 1.000000 0.000000 0.318368 0.000000  0.376155 0.000000
218 1 0 1.000000 0.000000 0.332177 0.000000  0.383480 0.000000
219 1 0 1.000000 0.000000 0.346679 0.000000  0.390543 0.000000
220 1 0 1.000000 0.000000 0.359230 0.000000  0.397339 0.000000
221 1 0 1.000000 0.000000 0.371176 0.000000  0.403864 0.000000
222 1 0 1.000000 0.000000 0.382519 0.000000  0.410114 0.000000
223 1 0 1.000000 0.000000 0.394303 0.000000  0.416090 0.000000
224 1 0 1.000000 0.000000 0.404393 0.000000  0.421791 0.000000
225 1 0 1.000000 0.000000 0.413898 0.000000  0.427218 0.000000
226 1 0 1.000000 0.000000 0.422831 0.000000  0.432375 0.000000
227 1 0 1.000000 0.000000 0.431206 0.000000  0.437264 0.000000
228 1 0 1.000000 0.000000 0.439790 0.000000  0.441891 0.000000
229 1 0 1.000000 0.000000 0.447042 0.000000  0.446259 0.000000
230 1 0 1.000000 0.000000 0.453788 0.000000  0.450376 0.000000
231 1 0 1.000000 0.000000 0.460047 0.000001  0.453972 0.000000
232 1 0 1.000000 0.000000 0.466395 0.000001  0.457878 0.000000
233 1 0 1.000000 0.000000 0.471701 0.000001  0.461278 0.000000
234 1 0 1.000000 0.000000 0.476585 0.000001  0.464453 0.000000
235 1 0 1.000000 0.000000 0.481071 0.000002  0.467410 0.000000
236 1 0 1.000000 0.000000 0.485572 0.000002  0.470157 0.000000
237 1 0 1.000000 0.000000 0.489293 0.000003  0.472701 0.000000
238 1 0 1.000000 0.000000 0.492685 0.000003  0.475049 0.000000
239 1 0 1.000000 0.000000 0.495768 0.000004  0.477207 0.000158
240 1 0 1.000000 0.000000 0.498828 0.000006  0.479183 0.000181
241 1 0 1.000000 0.000000 0.501330 0.000007  0.480984 0.000207
242 1 0 1.000000 0.000000 0.503588 0.000009  0.482613 0.000236
243 1 0 1.000000 0.000000 0.505620 0.000011  0.484079 0.000270
244 1 0 1.000000 0.000000 0.507614 0.000014  0.485385 0.000308
245 1 0 1.000000 0.000000 0.509228 0.000018  0.486536 0.000352
246 1 0 1.000000 0.000000 0.510670 0.000022  0.487537 0.000401
247 1 0 1.000000 0.000000 0.511953 0.000028  0.488391 0.000456
248 1 0 1.000000 0.000000 0.513200 0.000034  0.489101 0.000519
249 1 0 1.000000 0.000000 0.514198 0.000042  0.489671 0.000589
250 1 0 1.000000 0.000000 0.515080 0.000052  0.490103 0.000669
251 1 0 1.000000 0.000000 0.515858 0.000064  0.490398 0.000758
252 1 0 1.000000 0.000000 0.516541 0.000079  0.490558 0.000859
253 1 0 1.000000 0.000000 0.517197 0.000097  0.490582 0.000971
254 1 0 1.000000 0.000000 0.517715 0.000119  0.490472 0.001098
255 1 0 1.000000 0.000000 0.518166 0.000145  0.490227 0.001240
256 1 0 1.000000 0.000000 0.518559 0.000177  0.489845 0.001399
257 1 0 1.000000 0.000000 0.518932 0.000215  0.489326 0.001576
258 1 0 1.000000 0.000000 0.519223 0.000260  0.488667 0.001775
259 1 0 1.000000 0.000000 0.519475 0.000315  0.487866 0.001996
260 1 0 1.000000 0.000000 0.519692 0.000379  0.486919 0.002243
261 1 0 1.000000 0.000000 0.519895 0.000456  0.485823 0.002517
262 1 0 1.000000 0.000000 0.520052 0.000547  0.484574 0.002822
263 1 0 1.000000 0.000000 0.520186 0.000655  0.483168 0.003162
264 1 0 1.000000 0.000000 0.520301 0.000781  0.481599 0.003538
265 1 0 1.000000 0.000000 0.520407 0.000930  0.479862 0.003955
266 1 0 1.000000 0.000000 0.520488 0.001105  0.477951 0.004417
267 1 0 1.000000 0.000000 0.520557 0.001310  0.475860 0.004928
268 1 0 1.000000 0.000000 0.520615 0.001548  0.473582 0.005493
269 1 0 1.000000 0.000000 0.520669 0.001826  0.471111 0.006116
270 1 0 1.000000 0.000000 0.520709 0.002148  0.468439 0.006802
271 1 0 1.000000 0.000000 0.520743 0.002521  0.465559 0.007558
272 1 0 1.000000 0.000000 0.520771 0.002951  0.462465 0.008389
273 1 0 1.000000 0.000000 0.520796 0.003446  0.459148 0.009302
274 1 0 1.000000 0.000000 0.520816 0.004015  0.455602 0.010304
275 1 0 1.000000 0.000000 0.520831 0.004667  0.451820 0.011402
276 1 0 1.000000 0.000000 0.520845 0.005411  0.447794 0.012603
277 1 0 1.000000 0.000000 0.520855 0.006259  0.443518 0.013917
278 1 0 1.000000 0.000000 0.520865 0.007223  0.438987 0.015351
279 1 0 1.000000 0.000000 0.520872 0.008315  0.434194 0.016915
280 1 0 1.000000 0.000000 0.520878 0.009550  0.429136 0.018619
281 1 0 1.000000 0.000000 0.520883 0.010942  0.423808 0.020472
282 1 0 1.000000 0.000000 0.520887 0.012507  0.418207 0.022486
283 1 0 1.000000 0.000000 0.520890 0.014263  0.412332 0.024670
284 1 0 1.000000 0.000000 0.520893 0.016227  0.406182 0.027038
285 1 0 1.000000 0.000000 0.520895 0.018418  0.399758 0.029600
286 1 0 1.000000 0.000000 0.520897 0.020856  0.393061 0.032369
287 1 0 1.000000 0.000000 0.520898 0.023562  0.386095 0.035357
288 1 0 1.000000 0.000000 0.520899 0.026557  0.378865 0.038579
289 1 0 1.000000 0.000000 0.520900 0.029865  0.371377 0.042046
290 1 0 1.000000 0.000000 0.520900 0.033507  0.363641 0.045773
291 1 0 1.000000 0.000000 0.520901 0.037506  0.355666 0.049772
292 1 0 1.000000 0.000000 0.520902 0.041888  0.347463 0.054058
293 1 0 1.000000 0.000000 0.520902 0.046675  0.339046 0.058645
294 1 0 1.000000 0.000000 0.520902 0.051891  0.330430 0.063546
295 1 0 1.000000 0.000000 0.520902 0.057560  0.321631 0.068774
296 1 0 1.000000 0.000000 0.520902 0.063706  0.312667 0.074343
297 1 0 1.000000 0.000000 0.520902 0.070350  0.303557 0.080266
298 1 0 1.000000 0.000000 0.520902 0.077514  0.294322 0.086555
299 1 0 1.000000 0.000000 0.520902 0.085220  0.284982 0.093221
300 1 0 0.900000 0.000000 0.515869 0.093486  0.275560 0.100276
301 0 0 0.400000 0.000000 0.495449 0.102329  0.266079 0.107729
302 0 0 0.000000 0.000000 0.475040 0.111766  0.256563 0.115589
303 0 0 0.000000 0.000000 0.454697 0.121808  0.247034 0.123863
304 0 0 0.000000 0.000000 0.434472 0.132469  0.237517 0.132559
305 0 0 0.000000 0.000000 0.414417 0.143756  0.228036 0.141681
306 0 0 0.000000 0.000000 0.394583 0.155674  0.218613 0.151231
307 0 0 0.000000 0.000000 0.375017 0.168227  0.209272 0.161212
308 0 0 0.000000 0.000000 0.355769 0.181412  0.200034 0.171622
309 0 0 0.000000 0.000000 0.336882 0.195225  0.190920 0.182459
310 0 0 0.000000 0.000000 0.318396 0.209660  0.181951 0.193718
311 0 0 0.000000 0.000000 0.300353 0.224704  0.173146 0.205392
312 0 0 0.000000 0.000000 0.282786 0.240342  0.164522 0.217471
313 0 0 0.000000 0.000000 0.265728 0.256554  0.156096 0.229945
314 0 0 0.000000 0.000000 0.249209 0.273318  0.147882 0.242797
315 0 0 0.000000 0.000000 0.233252 0.290608  0.139892 0.256013
316 0 0 0.000000 0.000000 0.217878 0.308393  0.132140 0.269572
317 0 0 0.000000 0.000000 0.203107 0.326639  0.124634 0.283454
318 0 0 0.000000 0.000000 0.188949 0.345310  0.117383 0.297635
319 0 0 0.000000 0.000000 0.175417 0.364365  0.110393 0.312089
320 0 0 0.000000 0.000000 0.162515 0.383761  0.103670 0.326788
321 0 0 0.000000 0.000000 0.150247 0.403453  0.097217 0.341702
322 0 0 0.000000 0.000000 0.138613 0.423393  0.091037 0.356800
323 0 0 0.000000 0.000000 0.127608 0.443530  0.085128 0.372050
324 0 0 0.000000 0.000000 0.117226 0.463815  0.079492 0.387416
325 0 1 0.000000 0.100000 0.107457 0.484194  0.074127 0.402865
326 0 1 0.000000 0.600000 0.098288 0.504614  0.069028 0.418360
327 0 1 0.000000 1.000000 0.089706 0.525022  0.064192 0.433864
328 0 1 0.000000 1.000000 0.081694 0.545365  0.059615 0.449343
329 0 1 0.000000 1.000000 0.074234 0.565588  0.055290 0.464758
330 0 1 0.000000 1.000000 0.067306 0.585643  0.051211 0.480076
331 0 1 0.000000 1.000000 0.060888 0.605475  0.047370 0.495261
332 0 1 0.000000 1.000000 0.054959 0.625038  0.043761 0.510279
333 0 1 0.000000 1.000000 0.049496 0.644284  0.040374 0.525097
334 0 1 0.000000 1.000000 0.044827 0.661803  0.037427 0.538629
335 0 1 0.000000 1.000000 0.039873 0.681651  0.034236 0.554013
336 0 1 0.000000 1.000000 0.035666 0.699691  0.031467 0.568054
337 0 1 0.000000 1.000000 0.031830 0.717255  0.028886 0.581783
338 0 1 0.000000 1.000000 0.028341 0.734308  0.026484 0.595176
339 0 1 0.000000 1.000000 0.025176 0.750823  0.024252 0.608214
340 0 1 0.000000 1.000000 0.022313 0.766776  0.022181 0.620877
341 0 1 0.000000 1.000000 0.019730 0.782144  0.020263 0.633150
342 0 1 0.000000 1.000000 0.017405 0.796912  0.018489 0.645021
343 0 1 0.000000 1.000000 0.015319 0.811062  0.016850 0.656478
344 0 1 0.000000 1.000000 0.013322 0.825551  0.015233 0.668301
345 0 1 0.000000 1.000000 0.011668 0.838399  0.013849 0.678876
346 0 1 0.000000 1.000000 0.010195 0.850612  0.012576 0.689018
347 0 1 0.000000 1.000000 0.008887 0.862191  0.011407 0.698727
348 0 1 0.000000 1.000000 0.007729 0.873139  0.010335 0.708002
349 0 1 0.000000 1.000000 0.006705 0.883464  0.009353 0.716846
350 0 1 0.000000 1.000000 0.005803 0.893176  0.008455 0.725263
351 0 1 0.000000 1.000000 0.005011 0.902285  0.007635 0.733257
352 0 1 0.000000 1.000000 0.004316 0.910806  0.006886 0.740836
353 0 1 0.000000 1.000000 0.003709 0.918756  0.006204 0.748007
354 0 1 0.000000 1.000000 0.003179 0.926152  0.005583 0.754779
355 0 1 0.000000 1.000000 0.002719 0.933012  0.005019 0.761161
356 0 1 0.000000 1.000000 0.002320 0.939358  0.004507 0.767164
357 0 1 0.000000 1.000000 0.001974 0.945211  0.004043 0.772798
358 0 1 0.000000 1.000000 0.001676 0.950592  0.003622 0.778074
359 0 1 0.000000 1.000000 0.001419 0.955524  0.003242 0.783003
360 0 1 0.000000 1.000000 0.001199 0.960028  0.002899 0.787596
361 0 1 0.000000 1.000000 0.001011 0.964128  0.002589 0.791864
362 0 1 0.000000 1.000000 0.000850 0.967844  0.002309 0.795819
363 0 1 0.000000 1.000000 0.000713 0.971198  0.002058 0.799471
364 0 1 0.000000 1.000000 0.000596 0.974209  0.001832 0.802831
365 0 1 0.000000 1.000000 0.000498 0.976899  0.001629 0.805907
366 0 1 0.000000 1.000000 0.000414 0.979284  0.001447 0.808710
367 0 1 0.000000 1.000000 0.000344 0.981383  0.001284 0.811249
368 0 1 0.000000 1.000000 0.000285 0.983211  0.001138 0.813531
369 0 1 0.000000 1.000000 0.000236 0.984782  0.001008 0.815565
370 0 1 0.000000 1.000000 0.000194 0.986109  0.000892 0.817358
371 0 1 0.000000 1.000000 0.000160 0.987205  0.000788 0.818915
372 0 1 0.000000 1.000000 0.000131 0.988077  0.000695 0.820243
373 0 1 0.000000 1.000000 0.000107 0.988735  0.000613 0.821345
374 0 1 0.000000 1.000000 0.000087 0.989184  0.000540 0.822227
375 0 1 0.000000 1.000000 0.000071 0.989427  0.000475 0.822891
376 0 1 0.000000 1.000000 0.000058 0.989469  0.000418 0.823340
377 0 1 0.000000 1.000000 0.000047 0.989307  0.000367 0.823576
378 0 1 0.000000 1.000000 0.000038 0.988942  0.000322 0.823599
379 0 1 0.000000 1.000000 0.000031 0.988369  0.000282 0.823409
380 0 1 0.000000 1.000000 0.000025 0.987584  0.000247 0.823006
381 0 1 0.000000 1.000000 0.000020 0.986581  0.000216 0.822389
382 0 1 0.000000 1.000000 0.000016 0.985348  0.000188 0.821554
383 0 1 0.000000 1.000000 0.000013 0.983877  0.000164 0.820500
384 0 1 0.000000 1.000000 0.000010 0.982156  0.000143 0.819221
385 0 1 0.000000 1.000000 0.000008 0.980168  0.000125 0.817714
386 0 1 0.000000 1.000000 0.000006 0.977902  0.000108 0.815973
387 0 1 0.000000 1.000000 0.000005 0.975338  0.000094 0.813991
388 0 1 0.000000 1.000000 0.000004 0.972458  0.000000 0.811763
389 0 1 0.000000 1.000000 0.000003 0.969246  0.000000 0.809281
390 0 1 0.000000 1.000000 0.000002 0.965680  0.000000 0.806535
391 0 1 0.000000 1.000000 0.000002 0.961738  0.000000 0.803519
392 0 1 0.000000 1.000000 0.000001 0.957400  0.000000 0.800221
393 0 1 0.000000 1.000000 0.000001 0.952645  0.000000 0.796634
394 0 1 0.000000 1.000000 0.000001 0.947448  0.000000 0.792745
395 0 1 0.000000 1.000000 0.000001 0.941789  0.000000 0.788545
396 0 1 0.000000 1.000000 0.000001 0.935646  0.000000 0.784023
397 0 1 0.000000 1.000000 0.000000 0.928995  0.000000 0.779167
398 0 1 0.000000 1.000000 0.000000 0.921819  0.000000 0.773968
399 0 1 0.000000 1.000000 0.000000 0.914096  0.000000 0.768412
400 0 1 0.000000 1.000000 0.000000 0.905809  0.000000 0.762490
401 0 1 0.000000 1.000000 0.000000 0.896941  0.000000 0.756190
402 0 1 0.000000 1.000000 0.000000 0.887475  0.000000 0.749504
403 0 1 0.000000 1.000000 0.000000 0.877400  0.000000 0.742420
404 0 1 0.000000 1.000000 0.000000 0.866705  0.000000 0.734930
405 0 1 0.000000 1.000000 0.000000 0.855382  0.000000 0.727026
406 0 1 0.000000 1.000000 0.000000 0.843426  0.000000 0.718701
407 0 1 0.000000 1.000000 0.000000 0.830834  0.000000 0.709949
408 0 1 0.000000 1.000000 0.000000 0.817610  0.000000 0.700767
409 0 1 0.000000 1.000000 0.000000 0.803756  0.000000 0.691152
410 0 1 0.000000 1.000000 0.000000 0.789283  0.000000 0.681103
411 0 1 0.000000 1.000000 0.000000 0.774201  0.000000 0.670621
412 0 1 0.000000 1.000000 0.000000 0.758526  0.000000 0.659710
413 0 1 0.000000 1.000000 0.000000 0.742275  0.000000 0.648375
414 0 1 0.000000 1.000000 0.000000 0.725477  0.000000 0.636623
415 0 1 0.000000 1.000000 0.000000 0.708153  0.000000 0.624465
416 0 1 0.000000 1.000000 0.000000 0.690337  0.000000 0.611912
417 0 1 0.000000 1.000000 0.000000 0.672063  0.000000 0.598981
418 0 1 0.000000 1.000000 0.000000 0.653365  0.000000 0.585689
419 0 1 0.000000 1.000000 0.000000 0.634285  0.000000 0.572055
420 0 1 0.000000 1.000000 0.000000 0.614869  0.000000 0.558102
421 0 1 0.000000 1.000000 0.000000 0.595159  0.000000 0.543854
422 0 1 0.000000 1.000000 0.000000 0.575204  0.000000 0.529338
423 0 1 0.000000 1.000000 0.000000 0.555054  0.000000 0.514583
424 0 1 0.000000 1.000000 0.000000 0.534761  0.000000 0.499620
425 0 0 0.000000 0.850000 0.000000 0.514379  0.000000 0.484480
426 0 0 0.000000 0.350000 0.000000 0.493958  0.000000 0.469197
427 0 0 0.000000 0.000000 0.000000 0.473552  0.000000 0.453806
428 0 0 0.000000 0.000000 0.000000 0.453215  0.000000 0.438342
429 0 0 0.000000 0.000000 0.000000 0.433001  0.000000 0.422841
430 0 0 0.000000 0.000000 0.000000 0.412961  0.000000 0.407339
431 0 0 0.000000 0.000000 0.000000 0.393143  0.000000 0.391873
432 0 0 0.000000 0.000000 0.000000 0.373600  0.000000 0.376480
433 0 0 0.000000 0.000000 0.000000 0.354377  0.000000 0.361193
434 0 0 0.000000 0.000000 0.000000 0.335517  0.000000 0.346047
435 0 0 0.000000 0.000000 0.000000 0.317063  0.000000 0.331076
436 0 0 0.000000 0.000000 0.000000 0.299054  0.000000 0.316312
437 0 0 0.000000 0.000000 0.000000 0.281523  0.000000 0.301785
438 0 0 0.000000 0.000000 0.000000 0.264503  0.000000 0.287522
439 0 0 0.000000 0.000000 0.000000 0.248024  0.000000 0.273552
440 0 0 0.000000 0.000000 0.000000 0.232109  0.000000 0.259897
441 0 0 0.000000 0.000000 0.000000 0.216779  0.000000 0.246580
442 0 0 0.000000 0.000000 0.000000 0.202051  0.000000 0.233620
443 0 0 0.000000 0.000000 0.000000 0.187939  0.000000 0.221036
444 0 0 0.000000 0.000000 0.000000 0.174453  0.000000 0.208841
445 0 0 0.000000 0.000000 0.000000 0.161598  0.000000 0.197049
446 0 0 0.000000 0.000000 0.000000 0.149376  0.000000 0.185670
447 0 0 0.000000 0.000000 0.000000 0.137788  0.000000 0.174710
448 0 0 0.000000 0.000000 0.000000 0.126829  0.000000 0.164176
449 0 0 0.000000 0.000000 0.000000 0.116492  0.000000 0.154071
450 0 0 0.000000 0.000000 0.000000 0.106767  0.000000 0.144397
451 0 0 0.000000 0.000000 0.000000 0.097642  0.000000 0.135151
452 0 0 0.000000 0.000000 0.000000 0.089102  0.000000 0.126333
453 0 0 0.000000 0.000000 0.000000 0.081131  0.000000 0.117937
454 0 0 0.000000 0.000000 0.000000 0.073710  0.000000 0.109958
455 0 0 0.000000 0.000000 0.000000 0.066820  0.000000 0.102388
456 0 0 0.000000 0.000000 0.000000 0.060439  0.000000 0.095219
457 0 0 0.000000 0.000000 0.000000 0.054544  0.000000 0.088442
458 0 0 0.000000 0.000000 0.000000 0.049114  0.000000 0.082045
459 0 0 0.000000 0.000000 0.000000 0.044125  0.000000 0.076018
460 0 0 0.000000 0.000000 0.000000 0.039553  0.000000 0.070348
461 0 0 0.000000 0.000000 0.000000 0.035373  0.000000 0.065022
462 0 0 0.000000 0.000000 0.000000 0.031563  0.000000 0.060028
463 0 0 0.000000 0.000000 0.000000 0.028099  0.000000 0.055352
464 0 0 0.000000 0.000000 0.000000 0.024957  0.000000 0.050981
465 0 0 0.000000 0.000000 0.000000 0.022115  0.000000 0.046900
466 0 0 0.000000 0.000000 0.000000 0.019552  0.000000 0.043096
467 0 0 0.000000 0.000000 0.000000 0.017245  0.000000 0.039555
468 0 0 0.000000 0.000000 0.000000 0.015175  0.000000 0.036264
469 0 0 0.000000 0.000000 0.000000 0.013322  0.000000 0.033209
470 0 0 0.000000 0.000000 0.000000 0.011668  0.000000 0.030378
471 0 0 0.000000 0.000000 0.000000 0.010195  0.000000 0.027758
472 0 0 0.000000 0.000000 0.000000 0.008887  0.000000 0.025335
473 0 0 0.000000 0.000000 0.000000 0.007728  0.000000 0.023099
474 0 0 0.000000 0.000000 0.000000 0.006705  0.000000 0.021037
475 0 0 0.000000 0.000000 0.000000 0.005803  0.000000 0.019139
476 0 0 0.000000 0.000000 0.000000 0.005011  0.000000 0.017393
477 0 0 0.000000 0.000000 0.000000 0.004316  0.000000 0.015789
478 0 0 0.000000 0.000000 0.000000 0.003709  0.000000 0.014319
479 0 0 0.000000 0.000000 0.000000 0.003179  0.000000 0.012971
480 0 0 0.000000 0.000000 0.000000 0.002719  0.000000 0.011738
481 0 0 0.000000 0.000000 0.000000 0.002319  0.000000 0.010611
482 0 0 0.000000 0.000000 0.000000 0.001974  0.000000 0.009582
483 0 0 0.000000 0.000000 0.000000 0.001676  0.000000 0.008645
484 0 0 0.000000 0.000000 0.000000 0.001419  0.000000 0.007790
485 0 0 0.000000 0.000000 0.000000 0.001199  0.000000 0.007013
486 0 0 0.000000 0.000000 0.000000 0.001011  0.000000 0.006307
487 0 0 0.000000 0.000000 0.000000 0.000850  0.000000 0.005667
488 0 0 0.000000 0.000000 0.000000 0.000713  0.000000 0.005086
489 0 0 0.000000 0.000000 0.000000 0.000596  0.000000 0.004560
490 0 0 0.000000 0.000000 0.000000 0.000498  0.000000 0.004084
491 0 0 0.000000 0.000000 0.000000 0.000414  0.000000 0.003654
492 0 0 0.000000 0.000000 0.000000 0.000344  0.000000 0.003267
493 0 0 0.000000 0.000000 0.000000 0.000285  0.000000 0.002917
494 0 0 0.000000 0.000000 0.000000 0.000236  0.000000 0.002602
495 0 0 0.000000 0.000000 0.000000 0.000194  0.000000 0.002319
496 0 0 0.000000 0.000000 0.000000 0.000160  0.000000 0.002064
497 0 0 0.000000 0.000000 0.000000 0.000131  0.000000 0.001836
498 0 0 0.000000 0.000000 0.000000 0.000107  0.000000 0.001631
499 0 0 0.000000 0.000000 0.000000 0.000087  0.000000 0.001448
500 0 0 0.000000 0.000000 0.000000 0.000089  0.000000 0.001461
